Relational State-Space Model for Stochastic Multi-Object Systems

Real-world dynamical systems often consist of multiple stochastic subsystems that interact with each other. Modeling and forecasting the behavior of such dynamics are generally not easy, due to the inherent hardness in understanding the complicated interactions and evolutions of their constituents. This paper introduces the relational state-space model (R-SSM), a sequential hierarchical latent variable model that makes use of graph neural networks (GNNs) to simulate the joint state transitions of multiple correlated objects. By letting GNNs cooperate with SSM, R-SSM provides a flexible way to incorporate relational information into the modeling of multi-object dynamics. We further suggest augmenting the model with normalizing flows instantiated for vertex-indexed random variables and propose two auxiliary contrastive objectives to facilitate the learning. The utility of R-SSM is empirically evaluated on synthetic and real time-series datasets.

==> data/traffic/dcrnn-mae.csv <==
1,2.17
2,2.47
3,2.66
4,2.82
5,2.95
6,3.06
7,3.16
8,3.25
9,3.33
10,3.40
11,3.47
12,3.54

==> data/traffic/dcrnn-mape.csv <==
1,0.0517
2,0.0612
3,0.0683
4,0.0742
5,0.0792
6,0.0836
7,0.0875
8,0.0910
9,0.0941
10,0.0970
11,0.0996
12,0.1024

==> data/traffic/ours-mae.csv <==
1,1.9062227
2,2.2560005
3,2.5033493
4,2.7020214
5,2.8711088
6,3.016325
7,3.1457865
8,3.2626011
9,3.3685324
10,3.4671507
11,3.5592225
12,3.649206


==> data/traffic/ours-mape.csv <==
1,0.04724572
2,0.06087666
3,0.06794238
4,0.07423619
5,0.08334325
6,0.09403608
7,0.09728315
8,0.10218111
9,0.10657391
10,0.11013769
11,0.11835383
12,0.12409302

==> img/toy/241/data.csv <==
0.8516,-1.0402,1.0640,0.8863,-1.0388,0.1524,0.9974,0.8805,0.8824,0.9012,0.5499,0.9992,-0.9622,0.9656,-0.9522,0.9568,-0.9549,0.9271,-0.9092,0.3782,-0.2582,-0.6289,0.9962,-0.2120,-0.5879,-0.7929,0.9350,1.0584,-0.9049,1.0020,0.6523,0.9035,0.0773,1.0260,-0.9251,0.8928,1.0203,0.8097,1.0787,0.8517,0.9814,0.8483,0.9462,-0.2133,0.7403,0.9786,0.9481,1.0178,0.6528,-0.9709,0.9604,-0.6136,1.1191,-0.6193,1.0260,-1.0537,1.0263,-0.0440,-0.2083,-0.6087,0.5914,0.7932,1.0048,-0.3977,-0.9352,1.0009,0.9813,1.1404,-0.7562,0.9115,0.8769,0.3667,0.5967,-0.3561,0.9791,-0.8540,0.9250,0.7808,1.0057,0.7207
0.8484,0.9990,0.9642,-0.8261,-0.5947,-0.5833,1.0877,-0.9400,0.2121,0.7711,0.9366,0.6297,0.8517,-0.2680,0.9609,1.0096,0.8153,-0.9982,0.9562,0.9852,-0.7565,1.0874,-0.9400,1.0304,0.8933,0.5278,0.2526,0.6134,-0.9503,0.9026,-0.7987,0.8067,-0.9424,1.0546,1.0176,-0.1481,0.4852,0.4484,0.7757,0.3571,-0.9375,0.9830,-1.0050,0.8467,-0.9989,1.0050,-0.6438,-0.7023,-0.4095,1.0299,-1.0575,-0.2450,0.1641,0.5710,-0.7410,0.9881,-0.4888,0.5359,-0.9514,-1.0920,0.9504,1.0104,-0.9253,0.9187,-0.9397,0.9207,-1.0057,0.9578,-0.0849,0.9224,-1.0537,0.9703,-0.9219,0.8222,-1.0072,1.0220,-0.9745,0.8330,-0.7876,0.7609
1.0309,0.9775,-0.9690,-0.9209,0.9717,0.9277,1.0183,0.9508,0.9221,0.8903,1.0357,-0.5377,0.8943,0.9985,0.1230,-0.0174,0.8973,1.0419,0.7124,-0.7707,0.8843,-0.9748,0.2006,1.0179,0.8426,0.9817,0.9572,0.6537,0.9695,1.0374,0.9761,-0.6180,-0.8777,0.1623,0.8518,0.9577,0.9933,0.9973,0.6294,0.9045,0.9782,0.7881,0.9013,-0.0883,0.7903,0.9119,1.0275,0.9563,0.9108,0.5428,0.9927,1.0022,0.9364,-0.8260,0.9338,0.8708,1.0336,0.9910,0.4797,0.6674,0.9813,-0.9895,-0.6537,0.9941,0.9054,0.9211,0.9123,0.9634,0.5500,-0.5634,0.9219,0.8591,1.0106,0.6423,0.9472,0.7912,0.9061,0.9889,0.9471,0.6622
1.1071,0.9722,-0.8460,0.0010,0.7446,0.6130,0.9227,0.5484,0.9643,0.9874,0.9394,0.8542,0.9351,0.8469,0.8590,0.9319,-0.9688,0.1406,1.0035,-0.2391,1.0013,0.3680,-0.9760,0.7885,0.9512,0.9270,0.8131,0.8403,0.9492,0.4086,1.0076,0.8886,0.7212,1.0008,1.0197,0.9975,1.0268,0.8515,0.9142,0.9816,0.9916,0.9579,0.7865,0.9451,0.4641,0.9094,0.0502,0.8265,0.9556,-0.4575,-0.5099,0.9477,0.8298,1.0458,0.7377,-0.8128,0.5507,1.0129,-0.2793,0.9281,0.8951,0.8715,0.9865,0.4164,0.9535,0.9680,0.9786,1.0085,1.0162,0.9625,0.9573,0.9550,1.0537,0.8923,0.9010,-0.8917,0.8857,0.8714,0.8983,0.5848
0.9567,1.0285,-1.0062,-0.9984,1.0475,0.9309,0.9353,-0.9079,-0.9787,0.9809,0.9581,-0.9644,-0.9799,0.9502,-0.8328,-0.8442,0.9713,1.0015,0.8357,-0.9446,-0.8560,0.9721,0.8731,0.1748,0.3763,0.9973,-0.9162,-0.9631,-0.0771,0.9697,0.9988,0.9889,-0.9632,-0.4963,0.9026,0.9962,-1.0975,-0.9955,0.9730,1.0270,0.9468,0.0880,-0.7384,0.2530,0.2411,0.9740,-0.8673,-1.0102,-1.0706,-0.2093,0.9323,0.9630,-0.3798,-0.8483,-0.7220,0.9345,0.3352,0.6909,-0.6937,0.4515,0.1521,-0.8887,-0.8793,0.9294,-0.7416,-1.0646,-0.9727,-0.4809,0.9538,0.9461,0.7212,1.0174,-0.8516,-0.8809,0.9501,0.9924,0.8746,0.3180,-0.9996,-0.8614
-0.8032,0.6849,-0.9748,-0.6668,-0.5732,0.2992,1.0348,-1.0513,-0.3452,0.9334,0.7534,-0.0656,-0.6546,0.8508,0.7770,-0.9242,0.7373,-0.4246,-0.0654,0.3082,0.7789,1.0588,-0.8069,-0.9901,-0.3410,0.9645,-0.5520,0.6954,0.7616,-0.8317,0.3662,-1.0177,-0.9955,-0.9286,0.9466,1.0316,-1.0515,-0.8403,-0.8241,-0.4124,0.1821,-0.9703,-0.8732,0.2006,-0.5055,-0.6274,-0.9412,-0.9630,-1.0779,0.8774,-0.9483,-0.6540,-0.8516,-0.7731,-0.9108,0.9611,1.0012,0.0636,-0.2671,0.2402,1.0562,-1.0141,-1.0180,-0.1262,0.9956,-0.6238,-0.9986,-0.3537,0.9742,-0.9627,-1.0389,-0.9611,-0.9921,-0.9815,-0.0130,0.9170,-0.9194,-1.0314,-0.9889,-0.9966
0.9165,0.9008,0.9039,0.9833,0.9989,0.1763,0.9033,1.0013,0.9107,1.0321,1.1120,-0.2855,-0.2052,0.9572,0.9385,0.9410,0.9456,0.9554,0.9174,0.2391,-1.0468,-0.2773,0.3036,0.7668,1.0013,-0.6174,1.0091,1.0108,0.9862,1.0546,-0.1979,0.9175,-0.6878,0.9719,0.8920,0.3322,1.0711,0.1602,-0.7968,0.0109,-0.6529,0.9076,-0.7021,1.0084,-0.4624,0.9477,0.9938,0.9582,0.8211,0.3286,0.9617,0.9831,0.9960,0.4924,0.6711,0.9484,0.9227,-0.5964,0.1548,-0.4889,1.0153,0.9237,1.0001,-0.4061,0.8247,1.0438,0.8603,0.2884,0.8772,-0.1532,1.0493,0.9526,0.9751,0.7107,-0.7404,0.9423,-0.5045,-0.9409,0.9157,0.9124
-0.4174,-0.6605,0.9134,-0.3649,0.2168,-1.0333,0.7798,0.9377,-0.9420,0.0582,1.0114,1.0845,-0.9689,-0.9887,0.0942,1.0911,1.0022,-0.9472,0.9944,-0.9929,-0.9200,-1.0117,0.9032,-0.9761,-0.9696,-0.6323,0.9284,0.6270,1.0458,-0.9293,0.5525,-1.0020,0.9339,-0.9264,-0.9696,0.9409,-0.9264,0.8427,-0.9699,-0.9207,-0.8880,-1.0389,-0.8727,-0.9752,0.8942,-0.7941,-0.9754,0.3478,-0.2305,0.8844,0.7219,-0.5534,1.0519,-0.2254,-0.9370,0.3373,1.0195,0.9637,-0.9383,-0.9409,0.9791,0.9382,-0.3250,-0.9405,0.3661,0.7931,0.9605,-0.8458,-0.9662,0.9866,-0.9696,0.4221,0.9765,-0.9170,-0.9564,-0.0975,1.0318,-0.9409,-0.8960,0.8201
0.5359,0.7315,-0.8134,1.0590,0.9947,-0.6094,0.6344,-0.9844,-0.8298,-0.6269,0.8824,0.9351,0.8140,-0.9746,0.8975,0.9779,0.9279,0.8015,0.4420,-0.4190,1.0467,0.9577,-0.9256,-0.9145,-1.0179,0.3110,-0.9296,0.4732,-0.9701,-0.4504,0.0304,0.9506,-0.9522,-0.9578,-0.9322,-0.5185,-0.5017,0.1934,-0.8736,0.0166,-0.4875,0.8231,-0.8679,-0.2439,-0.9962,0.9159,-0.9419,0.9268,0.9922,0.8367,-0.8437,0.0718,-0.9332,-0.5957,-0.9057,0.2872,-1.0613,0.2027,-0.9996,-0.7503,0.7215,0.9239,-0.9730,0.5199,-1.0134,0.0374,-0.9587,-0.1524,-0.9068,1.0067,-0.8918,0.3926,-0.9784,-1.0485,-0.8525,0.7111,0.4001,0.2264,0.8488,-0.9121
0.6347,-0.8887,-0.9150,-0.9797,0.1904,0.5047,1.0160,-0.9619,-0.4844,-0.8486,-0.9898,-0.9824,-0.8197,0.9018,0.9058,0.9841,-1.0036,-1.0972,-0.9618,-0.9097,-0.9415,-0.8514,-0.9762,-0.9603,0.6849,-0.9370,-0.7557,-0.9929,-0.3713,0.9294,-0.2778,-0.9829,-0.9440,-0.9907,-0.9063,-0.1402,-1.0165,-0.0346,-0.8699,-0.9536,-0.9179,-1.0690,-0.8997,-0.9360,0.7481,-0.9334,0.8160,-0.8924,-0.9616,0.9314,0.9271,-1.0103,-1.0038,-0.9877,-1.0278,0.6496,0.9911,-1.0158,0.9636,0.8787,-1.0479,-0.8709,-1.0327,0.4639,0.9305,-0.9069,-0.7408,-0.9191,0.7169,1.0335,1.0105,-0.9916,-0.8918,-0.9918,-0.4170,0.9200,-0.6743,-0.0003,-1.0486,-0.9852
-0.7390,0.3105,-0.7809,-1.0253,-0.4834,-0.7623,-0.9926,-0.9609,-0.2533,-0.4314,-0.6006,0.5358,0.0554,-0.7556,-0.9331,-1.0112,-0.9394,-0.5445,-0.7050,-0.8912,-0.9967,-1.0065,0.2934,0.0830,-0.8999,-0.3179,-0.9735,-0.9278,-0.7918,-0.9646,-0.9806,-0.8419,0.9662,0.8012,-0.9229,-0.8019,-0.9131,-0.7846,-0.8838,-0.9573,-0.2818,-0.9592,-1.0475,-0.8890,0.3334,-0.9294,-0.8897,-0.9673,-0.9939,-0.9636,-1.0783,-0.8656,-0.6304,-0.9701,-0.5964,-0.9765,-0.9477,-0.8752,-0.9332,0.9716,1.0135,-0.8793,-0.8938,0.6331,-0.9967,-1.0077,-0.9314,-1.0229,-0.9543,-1.0712,0.5191,-0.9239,-0.9366,-0.6716,-0.3115,-0.9127,-1.0093,-0.9431,-0.9170,-0.9089
0.9747,0.6526,1.0062,0.9460,-0.5449,0.9817,-0.9810,-0.0119,-0.9865,0.8935,0.8933,-0.1063,-0.9657,0.9735,0.9138,1.0014,1.0085,0.3354,0.9442,1.1665,0.9356,-0.7655,0.8865,-0.3137,0.9432,-0.8648,0.8849,-0.8480,0.9680,-1.0042,1.0314,-0.9883,-0.8277,0.7736,0.4349,0.1179,0.9282,-0.1962,0.8644,-0.9705,0.9448,-0.9296,0.8989,-0.9117,0.9186,-0.8058,0.7005,-0.1887,0.9506,-0.6508,0.9264,-0.9904,0.7533,0.0374,1.0475,-0.9888,0.9165,-0.9415,-0.9141,-1.0363,0.6071,0.5948,0.7053,-0.9081,0.9659,-0.8392,0.9457,-0.8877,1.0646,-1.0088,0.9757,-0.9072,-0.3998,-0.9354,1.0108,-0.2252,1.0459,-0.2468,0.8324,0.4129
-0.7723,0.0501,0.8424,0.6519,-1.0325,-0.8640,-0.8124,0.9600,-0.9402,-0.9822,1.0332,0.9077,-0.5841,-0.9064,0.2755,0.7121,-0.9640,-0.9627,0.9272,-0.9695,0.9001,0.0868,0.8242,-0.9227,-0.7458,-0.9880,0.8147,-0.8674,-0.6898,-0.9183,-0.9426,-0.8848,1.0365,-0.9743,-0.8961,-0.5525,-0.7288,0.8322,-1.0045,-1.0831,-0.8866,-1.0865,0.8386,-0.8657,1.0505,-0.8351,0.9109,-0.7821,0.9920,-1.0562,0.8694,-1.0040,0.9791,-0.9803,1.0463,-0.9969,1.0137,-0.9428,-0.7674,-0.8662,0.8088,0.9892,-0.9395,-0.9238,-0.4471,0.8722,-0.6704,-0.9992,-0.1282,-0.2724,-0.2629,-0.7071,1.0246,-0.9743,-0.6051,-0.8885,1.0349,-1.0219,1.0345,-1.0540
0.3979,0.7190,-0.9624,-0.9768,-0.9654,-0.4227,0.8532,-0.9215,0.5362,0.9242,0.9929,-0.9665,-0.9380,1.0253,-0.8542,-0.9090,-0.8126,-0.6318,-1.0043,-0.8255,-0.3253,0.8663,-0.6734,0.9815,0.8917,1.0184,-0.8618,-1.0401,-0.9373,-0.9397,-0.6995,0.5578,-1.0547,-0.9111,-0.0973,0.1574,-0.9368,-1.0026,-0.2091,1.0199,0.9661,-0.7186,-0.9747,-0.9828,-0.6622,0.7271,-0.9995,-0.4579,0.5654,0.9080,0.9117,1.0352,-0.9395,-0.8832,-0.9599,0.9465,0.9759,0.9513,-0.3333,0.9879,-0.5268,-0.1856,-0.6545,0.9803,0.7993,-1.0147,-0.9622,-0.1675,0.4411,0.9982,0.9809,0.8758,-0.9557,-0.8853,-0.8544,-0.5450,-0.6021,-0.9808,-0.9291,-0.9306
0.7099,-1.0174,-0.9105,-0.7096,-0.9913,0.9188,0.2230,-1.0433,0.9029,0.9927,-0.9255,0.3551,0.4752,0.9302,0.4365,-0.9277,0.0992,0.9351,-0.9046,0.0517,-0.0033,-0.9692,-0.9094,-0.9362,-0.9751,1.0441,0.9522,0.9186,-0.3818,-1.0637,-1.0021,-1.0407,0.9675,-0.4259,0.6262,-0.9899,-0.9810,0.8944,-0.0388,0.9691,0.7336,0.9122,-0.9369,0.4540,0.8069,-0.6231,-0.9193,-0.9910,-1.0008,0.9967,1.0829,-0.9133,-0.9909,0.9306,-0.0672,0.8762,1.0166,0.9845,0.8999,0.9741,-0.9383,-0.8577,-0.8941,-0.9461,-0.9284,-0.9487,-0.6912,-1.0052,-0.9450,-0.8319,-0.8023,-0.9311,-0.9412,-0.9252,-1.0259,-0.6929,-0.9916,0.9479,0.9034,0.2320
-0.8527,0.9991,0.8587,0.8007,-0.7059,-1.0182,0.9595,0.6677,-0.8287,-0.8784,1.0013,0.7565,-0.9681,-0.1840,0.8495,-0.9732,-0.9055,0.6793,0.9065,-0.6665,-1.0436,0.9403,-1.0091,-0.6851,0.1064,0.7258,1.0595,-0.9408,-0.8387,0.6390,-0.9473,0.9530,-0.9111,-0.8956,-0.6411,0.9859,0.8438,-0.9035,-0.6876,-0.8269,0.8375,0.9714,-1.0556,0.5607,-0.9310,0.4195,0.9823,-0.5113,-0.9404,-0.7542,0.3695,-0.8840,0.9485,-0.9744,-0.8160,-0.9227,0.9684,-0.8580,0.9537,-0.9541,1.0694,-0.7914,-0.9702,-0.9386,1.0975,-0.7103,0.7356,-0.9970,0.9688,-0.7869,-0.4480,0.2686,0.7953,-1.0586,-0.9319,0.1573,0.4852,-0.5395,0.4431,-0.9481
-1.0362,-0.7761,0.2143,0.8166,0.4313,0.9868,0.9922,0.4236,-0.0033,-0.8039,-0.9306,0.4550,-0.9612,-0.7144,0.6092,-0.9987,-1.1043,-0.7176,-0.8939,-0.9615,0.7412,-0.9362,-0.9418,0.7936,0.2444,1.0739,0.9473,1.0249,-0.8223,0.8308,0.9108,0.9936,0.8834,0.8024,-0.5672,0.6341,1.0197,0.9695,0.6571,0.9863,0.8056,0.9510,1.0627,0.8032,-0.8825,1.0239,0.8884,-0.1342,-0.1746,-0.4803,-0.8374,0.9176,-0.7583,0.9881,0.9841,0.9571,0.9706,0.9756,-0.9200,0.9779,-0.9183,-0.4355,0.8833,0.8669,0.9610,0.9907,-0.7165,-0.3603,-0.0463,0.9229,1.0380,0.6377,0.6838,0.8612,0.9343,0.9615,1.0174,0.9132,0.8372,1.0083
-1.0251,-0.7881,-0.9879,-1.0122,-0.9080,-0.9923,0.9594,-0.9327,-0.0671,-0.8632,-0.9791,0.8823,-0.9732,-0.9771,-0.9528,-0.9590,-1.0535,-0.9007,-0.9997,0.2135,-0.9901,-0.9096,-0.9890,-1.0366,-0.9927,-1.0012,-1.0045,-0.9360,-1.0025,-1.0024,-1.0058,-0.7022,0.7772,-0.3411,-0.7674,-1.0878,-0.8531,-0.5603,-0.9890,-0.9583,-0.9540,0.0469,-0.3399,-0.4599,-1.0776,0.6901,-1.0605,-1.0484,-0.9441,-1.0674,-0.9020,-1.0104,-0.9289,0.9380,-1.0086,0.9372,-0.6082,0.9222,-0.4926,-0.9733,-0.1531,-0.9461,-0.9197,-0.2445,0.7566,-0.9851,-0.9755,-0.4106,0.4171,-0.9510,-0.9365,-0.9811,-0.9968,0.1062,-0.8964,-0.8953,-0.9567,0.9462,-0.9728,0.0872
0.9421,0.9129,1.0416,-0.2257,0.7803,-0.5181,0.6490,0.5309,-0.0791,-0.2624,0.8866,0.9747,-0.9921,0.9358,0.8940,1.0590,-0.6709,0.9255,0.9957,0.9295,0.3017,0.6383,0.9733,-0.4551,0.9137,1.0044,0.9547,0.8782,-0.9750,0.9589,-0.3156,0.7981,1.0258,-0.5694,0.9799,0.9205,0.9797,0.8614,-0.8760,0.5298,0.9513,0.7851,0.9730,-0.1056,1.0203,1.0202,0.9151,-0.4833,0.4644,-0.9296,0.7066,0.8965,0.9943,0.8802,0.7990,-0.8251,0.9672,0.9687,-0.7922,0.9359,0.0502,0.9578,-0.0738,0.3110,0.9229,0.9299,-0.2919,0.9766,-0.9299,-0.9148,-0.1800,0.7795,0.9658,0.4067,0.1909,0.9270,0.9576,0.9792,0.9986,0.0890
-0.7633,-0.0618,-1.0382,-0.9664,-0.9493,-0.7118,-0.8993,0.4544,-0.6736,-0.8968,-1.0081,0.8610,0.0880,0.9587,0.9225,-0.9767,1.0113,0.9185,0.2368,-0.9738,0.5113,-0.2787,-0.9316,-0.6987,-1.0891,-0.9057,-0.2865,-0.2199,0.1676,-0.6483,-0.6583,-0.9131,0.4317,0.4063,-0.7233,-0.9150,0.1935,-0.9107,-0.9659,-0.9760,-0.4648,-0.7776,0.6611,0.2346,-0.9800,-0.1213,-1.0247,-0.9276,-0.9777,-0.7349,-0.9990,-0.9502,-0.8708,-0.9870,-0.9907,-0.9261,-0.9723,-0.7499,-0.9556,-0.5665,-0.9677,-0.9993,-0.9379,-1.0203,-0.9552,0.7649,-0.8684,-1.0743,-0.9355,-0.8638,-0.1832,-0.9646,-0.2805,-0.9970,-0.9543,-0.9244,-0.9242,-0.9739,-0.9614,-0.9301
-1.0282,-1.0030,-0.7914,-0.9058,-0.4662,-0.9683,-0.2070,-0.9410,-0.9309,0.7239,-0.7402,0.0089,-0.8950,0.8265,-0.2722,0.1081,-1.0088,-0.5750,-0.9745,0.0387,-0.9493,-0.5967,-0.9917,-1.0344,-0.8852,-0.9961,-0.9358,-0.9471,-1.0247,-1.0175,-0.9276,-0.8402,-0.8923,-0.9642,-0.7411,-0.7245,-0.9505,-0.9172,-1.0074,-0.9147,-0.9519,-1.0800,-1.0823,-0.8894,-0.3016,-0.9007,0.9809,0.4355,-1.0256,-0.5948,-0.9223,-0.9972,-0.9520,-0.8442,-1.0012,-0.7993,-0.9311,-0.5983,-0.9545,0.9423,0.7950,-0.9087,-0.7786,-0.8248,-1.0070,-0.8475,-1.0008,-0.2839,-0.3924,-0.9577,-0.9373,-0.8470,-1.0113,-0.9839,-0.8692,-0.2509,-0.9735,0.4283,-0.9125,-0.8665
-0.9795,0.7428,-0.7098,-0.8213,-0.7821,-0.9473,-0.6110,0.9409,-1.0034,-0.8136,0.8736,-1.0038,-0.8517,-0.9827,1.0587,-1.0088,-0.8636,-0.6494,0.4169,-0.9288,-0.9883,-0.9830,0.6769,-0.8522,-0.9990,-0.9820,0.9336,-1.0198,0.6498,-0.9463,0.9204,-0.3397,-0.9449,-0.9487,-0.9869,0.5660,0.9556,-0.9251,-1.0243,-0.3846,-0.8808,0.8925,-0.9064,0.5627,-0.9672,-0.8913,0.9864,-0.6918,-0.9860,-0.5202,-0.8861,-1.0445,-0.5262,-0.9066,-1.0275,-0.9320,-0.8811,-0.8333,-0.8039,-0.9703,-0.9222,-0.0420,-0.9835,-0.9589,-0.8785,-0.9135,0.1371,-0.8801,-0.4839,0.6914,-0.8360,-0.2723,-0.9648,-0.8822,-0.8672,-0.5372,-0.8861,-0.8180,-0.9294,-0.9924
0.9104,0.9659,0.9056,-0.8993,0.6912,0.7098,0.8596,0.9238,0.8429,0.6864,0.8531,0.0386,0.9048,-1.0086,0.2756,0.9030,0.9303,0.5680,0.9795,1.0244,-0.9996,0.9550,-0.0494,1.0000,-0.8569,1.0250,0.9593,0.9949,0.3743,0.9967,0.9786,1.0326,0.9544,-0.8244,0.9956,0.9557,0.7228,0.9340,0.6570,0.9624,1.0620,0.9616,0.9581,0.3227,0.9634,0.9928,0.9747,0.9130,-0.9441,1.0100,-0.7793,1.0283,0.9816,1.0020,-0.5987,0.9204,-0.5874,0.5499,1.0257,-0.8424,0.9952,1.0397,0.4482,0.7627,0.9724,0.9522,0.9870,0.9216,1.0231,0.9526,1.0642,0.5955,0.9982,0.9367,0.1131,0.8136,0.9614,1.0287,0.9614,0.8953
0.8221,-0.8831,-0.9484,-0.9620,-0.9154,-0.9939,1.0216,0.7839,0.7612,0.9334,-0.9289,-0.7610,-0.9082,-0.9303,-0.4142,0.9932,0.9243,-0.9285,-0.5538,-1.0231,-0.5863,0.0929,-0.5725,-0.7224,-0.2065,0.9189,-0.9918,-1.0261,-0.5227,-1.0149,0.6982,-0.0636,-0.9880,-0.1044,-0.9487,-0.9452,1.0275,-0.9212,0.8895,0.7240,-0.8939,-0.2961,-0.9072,-0.9290,-0.6977,0.9874,-0.9452,0.5707,-0.9178,-0.8346,1.0066,-0.4164,-1.0485,-0.3416,-0.9836,-1.0210,0.8096,-0.8986,-1.0276,-0.4231,0.9770,-1.0000,-1.0298,-0.9655,-1.0373,0.8434,0.9731,0.9332,-0.8774,-0.6071,0.8797,0.9243,-1.0164,-0.9279,-0.9287,1.0148,0.8966,-1.0160,0.7496,-1.0087
-1.0344,-0.6611,-0.5464,0.8247,-1.0048,-0.8992,-0.4794,-1.0049,-0.6179,-0.8748,0.1824,0.7943,-0.6969,1.0339,-0.9705,0.9374,-0.9995,-1.0561,-0.9444,-1.0301,-1.0255,-0.8870,-0.9339,-0.9947,-0.8934,-0.4349,-0.9701,1.0306,-0.8647,-0.8835,-1.0688,0.7823,-1.0149,-0.8133,-0.9854,-0.9601,-0.8609,-0.1128,-1.0027,-0.9324,-0.9169,-0.8829,-0.9511,-0.8977,-0.9694,-0.9574,-0.9723,-0.9736,0.2238,0.5078,-1.0442,0.9063,-0.9141,0.3934,-0.9452,-0.4240,0.7349,0.9188,-0.9817,0.4066,-0.9461,0.7711,-0.8402,-0.9785,-0.8169,0.7561,-0.8039,-1.0278,-1.0022,-0.5951,-0.4034,0.9433,-0.9707,-0.7859,0.1748,-1.0044,0.8906,-0.8838,0.1226,-1.0915
-0.9779,-0.8908,-0.9658,-0.9084,-0.7962,-0.9655,0.8521,0.8966,-0.4047,-0.9907,0.7912,-0.9533,-0.9723,-0.7275,-0.0007,-1.0609,-0.7114,-0.9570,0.9305,-0.9695,-1.0754,-0.0090,-0.9172,-0.9347,-0.9388,0.1315,-0.3385,-1.0328,-0.9241,-0.9240,-0.0606,-0.9158,-0.5002,-1.0600,-0.9717,-0.9682,0.9703,-1.1139,-0.3679,-0.8629,0.5197,0.2794,-0.9796,-1.0101,-1.0262,0.9805,-0.8520,-0.9350,-0.9715,-0.8666,-0.8895,0.6420,-0.9524,-0.7117,-0.9420,-0.9899,-0.7296,0.9367,-0.7342,-0.2000,-0.4578,-0.9307,-0.8150,-1.0862,-0.9918,0.8012,-0.5592,-0.9974,1.0496,-0.8970,-0.8455,-1.0119,-0.8954,-0.9299,-0.9830,0.8831,-0.5042,-0.8103,-0.5466,-0.9741
0.9700,-0.9305,-1.0102,-0.9201,-1.0183,-0.1323,-0.8815,-0.4043,0.5991,-0.5314,-0.9566,-0.8968,-0.9190,-1.0591,-0.2631,-0.9752,-0.9799,0.7268,0.8939,-0.9695,0.4350,0.5305,0.8184,0.9351,-0.9551,-0.9700,-1.0484,-0.8488,-0.9582,-0.9883,-0.9922,-0.9115,-0.7469,0.0766,-0.6783,-1.0206,-0.9836,-0.5908,-0.9623,-0.9490,-1.0149,-0.9455,-0.6322,0.7883,-1.0623,0.5685,-0.9302,-0.6747,0.6203,-1.0130,-0.8925,0.5194,-0.9152,-1.0092,-1.0109,-1.0057,-0.9046,-0.9453,-0.9480,0.8687,-0.6464,-1.0544,-0.7014,-0.9079,-1.0613,-0.9655,0.7310,0.5918,-0.9734,-0.9047,-0.8673,-1.0253,-0.8613,-1.0048,-1.0144,-0.9327,-0.8998,-0.9814,-0.9947,-0.9528
-0.6864,0.2218,-0.8659,0.0197,0.9884,0.9481,1.0102,-1.0229,0.8093,0.8791,-0.7033,-1.0386,-0.9843,1.0248,0.4796,0.8860,1.0094,1.0077,0.9112,0.7934,-0.7115,0.6480,-0.9194,-0.2550,1.0224,0.3034,-0.9474,-0.9861,0.8853,0.6073,0.9971,0.9794,0.8594,-0.7040,0.9119,0.8612,-0.0453,-0.7758,0.0031,0.8942,0.9476,-0.7823,-0.9176,-0.3515,0.8447,0.8951,-0.9900,-0.9446,-0.8233,0.8853,0.7744,0.6700,-0.9763,0.1964,-0.9412,1.0161,0.6123,-0.7967,-0.9633,0.8490,-1.0033,-0.9994,-0.8256,0.6244,-0.3989,-0.8851,-0.9640,1.0131,-0.1427,-0.9348,0.6411,-0.0477,-0.6926,0.9256,1.1004,0.8775,-0.7764,-0.4400,-0.9092,0.1660
-0.7155,0.8834,0.9247,-0.9277,0.4810,-0.1198,1.0229,0.8397,-0.0954,1.0063,0.9518,0.8944,0.0062,0.8273,-1.0460,0.5403,1.0206,-0.6330,0.8552,0.9137,-0.1581,0.8957,0.9829,-0.9916,1.0375,0.9810,0.9910,1.0440,-0.2326,0.9404,-0.8624,1.0608,0.9347,0.9284,1.0078,0.2302,1.0317,0.8952,0.7630,0.9358,0.9855,1.0377,0.0057,1.0045,1.0484,0.9434,0.9177,-0.7408,0.9881,0.7092,0.9185,-1.1164,0.6120,0.7159,0.0065,0.8074,0.9366,-0.7506,0.4968,0.6602,0.7039,0.9575,1.2176,0.3145,0.4037,1.0482,0.9110,0.9784,0.8320,0.9655,0.9879,0.7017,0.9473,0.9296,0.9574,-0.8910,0.9554,0.8729,0.9888,0.8811
0.7930,0.8386,0.9427,-1.0138,-0.8869,0.8723,-0.6328,0.8343,-0.7594,0.7705,1.0019,-0.9715,-0.9684,0.9510,1.0177,0.8782,-0.9900,1.0088,-0.8554,-0.8410,-0.9533,1.0131,0.4338,0.4714,-0.9103,0.9254,0.9293,-0.6787,-1.0009,0.7073,0.3429,0.9287,0.9805,-0.7833,0.6942,-0.8702,0.9513,0.7019,-0.9717,-0.1860,-0.8235,0.1085,-0.8225,1.0081,-0.9142,-0.8428,0.9119,1.0160,0.9013,-0.7472,0.8102,0.8950,0.8946,-0.9260,1.0004,0.9987,0.9026,-1.0484,-0.8856,0.7871,0.9476,0.5965,-1.0125,1.0090,-0.6353,0.9528,-1.0699,0.0184,-0.6233,0.9462,0.0670,0.9647,0.5776,-1.0409,0.0798,0.9363,0.3122,-0.8277,0.4872,-0.4982
0.7599,0.9261,1.0072,-0.3066,-0.8572,1.0321,0.9605,0.9435,-1.0255,0.4297,1.0358,0.9673,0.8603,-0.9769,0.9428,-0.7917,-0.6828,0.8744,1.0314,1.0024,0.9059,-0.9446,0.9004,1.0362,-0.9874,1.0503,1.0005,0.8722,-0.3306,-0.7236,1.0305,0.9824,0.9391,0.8645,0.3588,0.9439,0.9142,0.0559,1.0690,-0.1296,0.9740,0.9545,0.9055,1.0273,0.8094,0.9388,0.0094,0.8655,-0.9311,-0.9464,0.2870,1.0391,1.0106,0.9528,1.0202,-0.9747,0.9200,0.9396,0.9694,-1.1304,0.9884,1.0377,0.7274,-0.9374,0.9428,0.9264,0.4932,-0.9564,0.9775,0.9955,-0.7594,1.0239,1.0770,-0.0465,0.9939,0.3869,1.0115,1.1122,0.8362,-0.7273
-0.9938,-0.9537,0.7389,-0.9342,-1.0428,0.9265,0.9654,0.9897,0.8095,-0.6920,-0.9531,-1.0720,-0.9108,1.0142,-0.7423,-0.7311,-0.8009,-0.9449,-0.8724,-0.9917,0.7956,0.1731,-1.0377,-1.0199,-0.6730,0.0430,-1.0163,-1.0575,-0.9373,0.9821,-0.4824,-0.9973,-0.9998,-0.7440,-1.0676,0.9607,-0.1631,0.9638,0.6621,0.5247,-0.9477,-0.9469,-0.9342,-0.9201,0.7709,-0.5609,0.9197,-0.8165,-1.0090,-0.0038,0.9912,-0.4851,-0.9315,-0.9354,-0.9120,-0.5408,1.0015,-0.7353,-1.0345,-0.0628,-1.0081,-0.4543,0.1762,-0.9184,0.8890,0.9348,0.9528,0.1134,-0.8921,-1.0064,-0.9742,-0.8568,-0.9114,-0.7121,0.9505,0.0225,-0.8720,0.1348,-0.8052,-0.1230
0.9973,0.9681,0.1463,0.9225,-1.0244,0.9287,0.8411,-0.1999,-0.5567,0.9348,0.9661,0.7628,0.8821,-0.8311,1.0756,0.9199,0.4780,0.9732,0.9567,-0.7939,0.8910,0.3789,0.6323,0.9694,1.0241,0.9387,0.4741,-0.8821,0.9488,-0.8324,-0.7584,0.9885,1.0347,0.9776,-0.0055,0.8006,0.7955,-0.4571,0.8146,0.6759,1.0740,0.5895,0.1299,1.0445,0.9710,0.9311,-0.8675,-0.9756,0.8610,0.6486,0.8994,1.0236,0.9657,0.9995,0.4578,0.9114,0.4051,0.8496,0.9851,1.0318,0.9465,1.0460,0.9151,0.8464,0.6715,0.9988,0.8751,0.4712,0.9405,0.9609,-0.5258,0.8194,1.0165,0.9344,0.9111,0.9812,0.9409,0.9357,0.9508,0.9327
0.9770,0.9615,0.9167,1.0114,0.0187,0.9494,0.9734,-0.7619,0.7282,1.0607,1.0508,0.6898,0.9309,-0.6926,-0.9538,-1.0055,0.7863,0.9754,0.9767,0.9795,0.8914,1.0623,0.9961,0.5328,0.9384,0.9846,0.9240,0.9598,0.8818,0.7601,1.0070,0.9524,1.0451,0.9584,0.8969,0.9791,1.0005,0.9837,0.9213,0.9297,0.9463,0.7267,0.9185,0.9762,0.9538,0.9204,0.9916,1.0258,-0.1469,0.9491,0.7840,0.9686,1.0102,1.0028,0.2259,0.9800,0.1915,-1.0160,-0.5392,1.0251,1.0124,1.0139,0.9232,0.6860,0.9535,0.9047,0.8442,1.0335,0.8996,0.9042,1.0703,0.9572,0.8881,0.8719,-0.2390,0.9620,0.9867,0.9533,0.9608,0.9711
-0.9202,-0.7566,-0.9252,-1.0126,1.0003,0.9381,-1.0068,0.7917,0.6558,-0.9250,0.5372,-0.3146,0.4219,-0.7931,-0.9566,0.3927,0.5865,-0.9977,-1.0407,-0.4212,-0.8249,-0.5811,-1.0484,-0.7773,1.0334,0.6289,-0.5233,-0.7417,-0.8464,-0.8309,-0.7189,0.9833,-0.8736,1.0488,-0.9368,-0.7201,0.9193,-0.9476,0.8167,-0.7414,-0.1268,-0.9706,0.6273,-0.1624,-0.7923,-0.9555,-0.7915,-0.7574,0.9786,-0.4283,-0.9487,-0.5118,0.8847,1.0473,0.9409,0.0931,0.5978,-0.4792,-0.3977,-0.8926,-0.9488,-1.0542,-0.9830,-0.9670,-0.9178,-1.0201,-0.9775,-0.9323,-0.9371,-0.9870,-1.0144,-0.9945,-0.8699,-0.9168,-0.9998,-0.9264,1.0154,0.7487,1.0184,-1.0014
-0.1808,0.6688,0.4959,-1.0231,-0.7898,-0.9010,0.7283,-0.9172,-0.9752,-0.9347,0.9799,0.9657,-0.9585,-0.9815,0.9974,-0.9532,0.7455,-0.9789,0.1116,-0.6009,-1.0227,0.7929,0.2716,0.0433,-1.0001,0.9074,-1.0254,-0.1450,0.0235,-0.9529,-1.1069,0.9147,-0.9580,-0.9663,-0.9361,0.9084,-0.3981,-1.0102,-0.8924,0.0522,-0.9089,1.1060,-0.0287,-0.9824,-0.9617,0.9967,-0.9682,0.9357,-0.9629,0.8799,-0.9818,1.0073,-0.9735,0.7520,-0.7869,-0.5042,-0.8889,1.0002,-0.9439,-1.0160,0.8884,0.4183,-0.9039,-0.8979,0.8643,-0.9464,-1.0860,-0.9298,-0.9818,0.9847,-0.8851,1.0777,-1.0433,-0.8215,0.3938,-0.5703,-0.9066,0.9566,-0.9609,-0.9881


==> img/toy/241/graph.csv <==
FROM,TO
0,0
0,21
0,22
0,25
0,31
0,33
1,1
1,3
1,10
1,11
1,26
2,2
2,6
2,10
2,15
2,22
2,32
3,1
3,3
3,13
3,15
3,19
3,21
3,22
3,26
3,28
3,33
4,4
4,15
4,18
4,21
4,22
4,30
4,35
5,5
5,7
5,15
5,21
5,22
5,25
5,33
6,2
6,6
6,7
6,12
6,24
6,26
7,5
7,6
7,7
7,24
7,29
8,8
8,11
8,20
9,9
9,18
9,23
9,33
10,1
10,2
10,10
10,11
11,1
11,8
11,10
11,11
11,18
11,20
11,24
11,35
12,6
12,12
12,17
12,20
12,29
12,33
12,35
13,3
13,13
13,15
13,18
13,19
13,24
13,27
13,33
13,35
14,14
14,34
15,2
15,3
15,4
15,5
15,13
15,15
15,18
15,19
15,32
15,33
16,16
16,19
16,20
16,24
16,26
17,12
17,17
17,27
17,30
17,34
18,4
18,9
18,11
18,13
18,15
18,18
18,22
18,25
18,27
18,30
18,32
18,33
19,3
19,13
19,15
19,16
19,19
19,21
19,33
20,8
20,11
20,12
20,16
20,20
20,27
20,35
21,0
21,3
21,4
21,5
21,19
21,21
21,22
22,0
22,2
22,3
22,4
22,5
22,18
22,21
22,22
22,28
22,32
23,9
23,23
23,31
24,6
24,7
24,11
24,13
24,16
24,24
24,29
25,0
25,5
25,18
25,25
25,27
25,31
25,32
25,33
26,1
26,3
26,6
26,16
26,26
26,32
27,13
27,17
27,18
27,20
27,25
27,27
27,33
28,3
28,22
28,28
28,32
28,33
28,34
29,7
29,12
29,24
29,29
30,4
30,17
30,18
30,30
30,33
31,0
31,23
31,25
31,31
32,2
32,15
32,18
32,22
32,25
32,26
32,28
32,32
33,0
33,3
33,5
33,9
33,12
33,13
33,15
33,18
33,19
33,25
33,27
33,28
33,30
33,33
34,14
34,17
34,28
34,34
35,4
35,11
35,12
35,13
35,20
35,35


==> img/toy/274/data.csv <==
-1.0259,-1.0188,-1.0124,-0.4385,0.7391,0.6379,0.0045,0.8511,-1.0109,1.0064,1.0135,-0.9825,0.3235,0.0866,-0.0941,-0.9269,0.4088,0.2433,0.7949,0.4239,-1.0668,-0.8607,-0.2250,-0.9708,0.9548,-1.0086,0.8936,-0.0061,-0.9313,0.1296,0.7479,0.0056,-1.0029,-0.8573,-0.2247,0.9510,-0.9158,-0.9641,-0.9830,0.1221,0.9496,-0.9825,-1.0003,-0.8991,0.9336,0.8522,-0.9036,0.9607,-0.0770,0.9476,-0.8876,-0.9798,0.9959,-0.4289,-0.1196,-1.0131,-0.8498,-0.6600,1.0002,0.8257,0.6833,-0.8910,0.6471,-1.0585,0.8391,-0.8979,0.1087,-0.7719,0.8242,-0.9677,-0.9064,-0.9157,0.9820,-0.9622,-0.8464,-1.0049,-0.8933,0.9483,0.3334,-0.8179
-0.8601,-0.2613,-1.0032,-0.7713,-0.9807,-0.9061,-1.0204,0.2025,-0.6216,1.0120,0.9805,0.9856,-0.6840,0.4447,-0.9462,1.0590,-0.9724,-1.0369,-0.9071,-1.0285,0.2057,0.5545,-0.9967,-0.1285,-0.1233,-0.9716,-0.1730,0.9021,0.8828,1.0113,-0.9223,-0.9202,0.4815,1.0115,-0.9343,-0.4082,-0.9242,-0.9597,0.5848,-0.9189,-1.0055,-0.9604,0.3042,0.7663,-0.9851,0.1893,-1.0008,0.8778,-0.9592,1.0211,-0.9374,-0.9613,-0.9204,-0.0812,-0.4034,0.9636,-0.9677,-0.7300,0.9292,-0.5335,-0.5559,0.6701,-1.0534,-0.8996,-1.0186,-0.8553,-1.0274,-0.5306,-0.1933,-0.9434,-0.8636,-0.9416,-0.8205,-1.0244,-0.9280,-0.7727,0.1562,-0.6396,1.0227,-0.9128
0.3149,-0.5573,-0.7779,0.9884,0.7071,-0.6015,-0.7659,0.1090,-0.8672,0.9218,0.3970,1.0232,-0.9976,1.0091,-0.9212,0.4961,-0.9322,-0.0132,-0.8683,0.8892,-0.9795,0.7260,-1.0088,0.9560,-0.9843,0.9717,-0.8838,-0.9796,-0.0838,-1.0454,1.0087,0.9671,-0.7529,0.9312,-0.5738,0.8512,-0.9453,0.9643,-0.9336,0.9765,-1.0125,1.0475,-0.9686,1.0080,-0.8916,0.9481,-0.9378,0.1705,-0.9009,0.9288,-0.9169,0.5656,-1.0255,0.8073,-0.6745,1.0016,-1.0028,1.0051,-1.0246,0.9504,-1.0189,1.0807,0.7476,0.9784,-1.0557,1.0141,-0.9246,0.9594,0.8588,-0.3158,-0.9244,0.9441,-0.9233,0.9875,-0.0588,-0.9498,-1.0083,0.6568,1.0007,0.0900
-0.9465,-0.9730,-0.7267,-0.9058,-0.9408,-0.9246,-0.8848,-0.9163,-1.0475,-0.8886,-0.7964,-0.9058,-1.0202,-1.0730,-0.9168,0.9101,0.4317,0.4780,-0.8334,-0.9926,-0.8844,-0.7111,-0.4391,-0.7475,-0.8279,-1.0247,-0.9401,-0.5171,-0.7949,-0.9722,-0.9035,-1.0355,-0.9972,-0.8302,-0.8400,-0.8314,-1.0322,-0.9534,-0.9594,0.7146,-0.4213,-0.6782,-0.9215,-0.9295,-0.5295,-0.6018,-0.9330,-0.9277,-0.1470,-0.8817,-0.7708,-0.4461,-0.8713,-0.3524,-0.9796,-0.9922,-0.9065,-1.0026,-0.9222,0.9373,-0.9764,-0.9418,-0.8952,-1.1035,-0.0417,-0.9298,-0.9087,-0.9351,-1.0337,-0.5494,-0.9042,-0.9904,-0.4587,-1.0348,-0.9493,-0.9649,-0.9531,-0.9511,-0.8686,-0.9922
0.9677,-0.9531,0.9123,0.9608,-0.8784,-0.3030,-0.2823,-0.7615,-0.2625,1.0012,-0.9976,1.0079,-0.8869,-0.7935,-0.4560,-0.9609,0.9267,-0.9601,0.9965,-0.3078,-0.9480,-1.0394,0.7211,-0.0405,0.8457,-1.0399,0.9193,0.9345,-0.8705,0.9104,0.9798,-0.9941,0.9229,-0.9986,0.8349,-0.9624,0.6501,-1.0345,0.9183,-0.9304,0.8822,1.0132,0.7744,-0.9702,0.8519,-0.9853,0.9752,0.8926,-0.2130,-0.6678,0.9301,-0.9681,0.8880,-0.7733,0.2317,-0.5752,-0.0053,-0.8643,0.8333,-0.9635,1.0310,-1.0423,0.9528,0.8852,-0.9556,0.9333,0.9472,-0.8516,0.8076,0.9016,-0.9671,-0.3082,0.2583,-0.9602,0.9897,0.1080,-0.9688,0.9915,0.9659,-0.9566
0.8421,1.0443,-0.3363,0.9103,0.9412,1.0012,0.4080,0.8764,0.9637,0.8091,1.0293,0.9614,-0.9020,-0.6848,0.4986,-0.9862,-0.0559,1.1223,1.0220,-0.4771,0.9131,0.9507,0.9340,0.2398,0.9562,0.9023,0.8509,0.9909,0.9278,0.8953,0.9415,0.9157,1.0811,0.9582,-0.8170,0.0698,0.6609,1.0090,0.8748,0.9549,0.9896,0.8657,0.9638,0.5351,0.7655,0.9508,1.0367,-0.8835,0.8691,-0.8763,0.9774,0.8040,0.9893,1.0022,0.9374,1.0232,-0.9689,0.8323,-0.4055,-0.4586,0.5630,0.2726,0.9625,0.2212,0.9050,0.8575,0.9554,0.8671,1.0007,0.7854,0.8807,-0.2805,1.0235,0.7665,0.9605,0.9933,-0.9562,0.9275,1.0280,1.0242
0.9388,-0.2071,-1.0467,0.9131,0.9689,0.9805,0.3592,0.9809,-0.9185,0.9589,0.4730,-0.9394,-1.0100,0.7025,0.9100,0.8902,-0.9706,0.8870,-0.0494,-0.8862,1.0317,0.9111,0.9439,-0.9376,0.9249,1.0481,0.9619,0.9320,0.4588,-0.9456,-0.6318,1.0699,0.9324,0.9682,-0.9113,0.9353,0.7783,-0.2636,0.0332,0.8406,1.0016,-1.0195,0.1027,1.0237,-0.3103,-0.6845,-0.8078,-0.8180,0.9054,-0.8580,1.0225,0.8577,0.6941,0.9754,0.9616,0.9674,1.0251,-0.5630,0.7225,0.5796,-0.7562,0.2795,0.6433,0.8456,0.9545,-0.8645,1.0019,0.9852,0.9080,0.7895,0.9460,-0.9401,0.7905,-0.4681,1.0023,-0.8197,-0.8294,-0.0741,0.2494,-0.9084
-0.9948,-0.1391,0.2474,-0.9788,-0.9771,-1.0113,-1.0470,-0.9486,-0.8424,-1.0525,-0.7649,-0.9363,-1.0892,-0.9750,-0.9180,-0.6876,-1.0002,-0.8616,0.8536,-1.0507,-0.9760,-0.9641,-0.5583,-1.0151,-0.9240,-0.9740,-0.4085,-0.8364,-0.7680,0.6813,-0.9438,1.0082,-0.2008,-0.8983,-0.9528,0.5853,-0.6743,-0.9181,-0.8976,-0.2798,0.9184,0.0623,-0.9760,-0.9505,-1.0268,0.4554,0.9177,-0.8600,-0.9388,-0.9348,-0.9067,-0.9822,-0.6250,-0.3782,-0.9266,-0.9410,-1.0120,-0.9048,-0.8962,0.7886,-0.0390,-0.9185,0.9044,-0.9627,-0.6890,-0.5293,-1.0299,0.5085,0.3054,-1.0223,-0.9790,-0.5073,-0.5178,-0.6424,0.8747,-0.9795,-0.9890,-0.7783,-0.9567,0.8195
0.9401,0.8308,0.9777,0.2934,1.0415,0.3335,-0.9266,-0.9340,-0.9233,-0.9532,-0.7421,1.0222,-0.3807,-1.0032,-0.9576,1.0665,0.9600,0.9680,0.8015,-1.0126,-1.0269,1.0765,-0.2119,-0.8797,0.9672,0.9834,-0.9380,0.9960,-0.9240,0.9232,0.9418,0.9195,-0.3158,0.4783,-0.9632,0.9597,1.0635,-0.8115,1.0375,0.8772,0.0317,-0.9744,-0.8252,0.9687,0.7917,0.8489,-0.6475,-0.9293,-0.8887,0.9304,0.8940,-0.7884,0.1572,1.0045,-0.3184,-0.0606,0.9004,0.8395,-0.2283,0.6941,-0.9087,0.9588,0.7916,0.8219,0.6945,0.9475,0.8643,0.6823,0.9726,1.0614,0.4444,0.9565,0.9852,0.8787,-0.2765,0.6701,0.9538,0.9395,0.9504,0.9593
-0.9458,-0.7433,-0.9056,-0.8125,-0.5823,-1.0445,-0.9288,0.0060,-0.6968,-0.9739,-1.0611,-0.8754,-0.9396,0.6996,-0.4727,-0.9836,-0.9982,-0.9765,-1.0724,-0.9867,-0.9380,-0.9116,-0.9157,-1.0801,-0.9804,-0.1275,-0.9142,-1.0830,-0.9050,-0.8111,0.9061,1.0407,-1.0589,-0.9924,-0.5203,-1.0617,-0.9367,-0.9483,-0.3197,-0.9970,-1.0381,-0.8808,-0.9134,0.7488,-0.8822,-0.2266,0.1292,0.9347,-1.0408,-0.9625,-0.6442,1.0132,0.9915,0.8626,-0.9612,0.8839,-0.5419,0.9765,-0.4996,-0.9443,-0.9530,-1.0083,-0.7356,-0.7953,-0.9091,-0.9246,-1.0065,0.9373,-1.0021,-0.9051,-0.9823,-0.7160,-0.9820,-0.9385,-1.0124,-0.9497,0.0233,-1.0130,-1.0000,-0.4765
-1.0101,-0.8303,0.4043,-0.9046,-0.9338,-0.8547,-1.0006,-1.0429,-0.9197,-0.9552,-0.9454,-1.0230,-0.6350,0.6624,0.5117,0.9269,-1.0031,-0.5644,-0.9717,-1.0184,-0.9632,-1.0745,-0.8548,-1.0032,-0.9359,-0.8924,-0.9615,-1.0244,-0.5760,-0.3897,-1.0137,-1.0234,0.9642,0.5843,-0.9713,0.3944,-0.5267,-0.9011,-1.0388,-0.8917,0.8663,-0.9872,-0.9197,-0.8766,-1.0096,-0.9328,-0.9012,-0.7859,-0.8055,-0.2782,-0.9987,-0.9991,-0.8317,-0.8259,-1.0011,-1.0715,-0.9852,0.2554,-0.8731,-0.9147,-0.7463,-0.8304,-0.5902,-0.8594,-0.9999,-0.9442,0.0327,-0.9825,0.6152,-1.0983,-0.9845,-0.9492,0.3412,-0.9972,-0.3381,-1.0489,-1.0051,-0.9559,-1.0295,-1.0307
-0.9227,0.9288,-0.5704,0.9759,0.9634,0.8814,0.9989,0.5846,-0.8841,-0.6098,0.7300,-0.9051,0.5609,0.9290,-0.9057,0.9898,0.9536,-0.1019,0.9352,0.9638,0.9823,1.0287,0.4388,0.8829,0.8243,0.9613,-0.5626,-1.0096,0.6915,0.9254,-1.0521,0.6724,-0.5052,1.0878,0.9020,1.0606,1.0043,0.8578,0.8697,0.8653,0.9545,0.9825,0.6799,0.3793,-0.8637,0.8571,-0.9692,0.9656,-0.9721,0.9273,0.6680,1.0596,0.9719,0.6536,-0.8909,0.9674,-0.9022,0.9624,0.4278,0.4434,0.9069,0.9533,1.0131,1.0639,0.9428,0.9928,0.0645,0.9344,0.0849,0.9609,0.9329,1.0251,1.0034,0.9707,0.8140,-0.5796,0.9855,-0.8589,0.8514,-0.8204
0.9703,-1.0048,0.7826,-0.4096,-0.0317,-1.0010,0.2713,-1.0154,-0.2052,0.9407,-0.9468,0.8990,-1.0841,0.1329,-1.0022,-0.3927,-0.9724,0.6880,-0.0770,0.0194,-0.2580,-0.9284,0.8717,-0.0115,0.9430,-1.0027,0.9573,-0.9257,-0.8638,-0.7334,-0.1390,-0.9096,-0.8215,-0.9311,-1.0536,0.9757,-0.9860,0.7793,-0.9141,-0.8647,0.9574,0.9874,-0.3684,0.9218,0.1814,-0.1092,-0.9920,0.9714,-0.9509,0.9391,-0.9548,0.9775,-0.9740,0.4071,-0.7885,-0.5126,-0.9606,-0.6343,-1.0371,0.9718,-0.9370,0.6332,-0.8647,0.9823,-0.9450,1.0751,-0.9043,0.8774,-0.9842,0.7444,-0.9596,0.8939,-0.9513,0.9523,-1.0136,0.9838,-0.5964,1.0059,-1.0342,0.9702
0.6537,0.9308,-0.4139,0.8569,-1.0252,0.9712,0.9235,0.6341,-0.9702,0.9867,-0.6814,0.9438,-0.7936,1.0013,-0.5556,0.7903,0.9261,-0.2414,-0.9394,0.9003,0.3346,1.0391,-0.9854,0.8938,-0.8867,1.0948,-1.0124,-0.9166,1.0528,-0.8510,0.9324,0.9921,0.3113,1.0183,-0.0504,1.0282,0.9780,-0.9500,-0.7762,1.0535,-0.9134,-0.8700,-0.9346,0.9671,-0.7390,0.9414,-1.0379,-0.9090,-0.9525,1.0354,0.9820,-1.0358,-0.8744,1.0090,0.9638,0.9717,-1.0038,1.0151,0.6156,0.9829,0.8610,-0.6592,-0.9290,1.0088,0.4401,0.8686,0.6467,1.0184,-0.9371,0.8247,-0.9911,-0.8890,-0.9653,0.7634,-0.8870,0.2040,0.9655,-0.9483,1.0052,0.9709
-0.5372,1.0457,0.9858,0.5047,0.9611,0.9019,0.9764,1.0025,0.9334,0.9002,0.8924,1.0458,0.9294,0.9092,0.9101,0.9485,-0.2156,0.8902,0.8791,0.9727,0.8450,1.0071,0.9762,-0.1874,-0.3860,-0.9217,-0.5922,-1.0044,0.5144,-0.6847,-1.0234,-0.8982,-0.8565,0.6433,0.1969,0.9409,0.1786,0.8811,0.8087,0.8614,0.9453,1.0552,0.9899,-0.4151,0.5360,-0.4505,0.9719,0.9863,0.9705,1.0253,1.0190,-0.5545,0.9591,0.5957,0.9721,1.0321,0.9675,0.9951,0.9890,1.0363,-0.5452,-0.3731,0.8263,0.6800,0.9092,0.9622,1.0086,1.0649,0.9658,0.9762,0.9052,-0.9055,0.8202,0.9313,0.2246,0.1218,-0.9550,0.4087,-0.6552,0.8496
-0.6364,0.9363,-1.0455,0.9946,-0.9577,0.8101,-0.7932,-0.6098,-0.3736,-0.4604,0.9719,-0.8619,0.5136,-0.9940,1.0480,-0.9921,-0.1484,0.9633,0.2268,-1.0446,0.3093,-0.9541,0.0468,0.3473,0.5843,-0.8927,-0.8481,-0.9574,-0.8380,-0.7653,0.6630,-0.3112,-0.9566,-1.0508,0.9591,-0.9094,0.8736,-0.9925,0.9081,-0.9734,0.9700,0.2682,-0.0223,-1.0757,0.9718,0.7281,0.8339,-0.9253,1.0104,-0.9481,1.0248,-0.8225,0.8348,-1.0591,0.8039,-0.4539,-0.8002,0.0964,0.9234,-0.9606,0.9465,-0.9185,1.0144,-0.8673,0.9938,-0.9937,1.0036,-0.9706,0.9344,-1.0064,0.8866,-0.9790,1.0308,-1.0358,0.9003,-0.9178,0.8744,-1.1136,0.9909,-0.8147
-0.8871,-0.9292,-0.8506,-0.7396,-0.1788,-1.0280,-0.9711,-0.9626,-0.8228,-0.9178,-0.9647,-0.9129,-0.9770,-1.0013,0.9680,-1.0195,-0.8342,-0.8576,-0.8595,-1.0292,-0.7620,-1.0434,-0.8790,-0.6626,-1.0464,-0.7379,0.8504,-0.9427,-0.9391,0.6025,-0.8125,0.9676,-0.9821,0.0846,0.1832,-0.9573,-0.7687,-0.9484,0.5854,-0.9779,-0.4543,-0.7546,-0.9839,-0.9363,-0.8539,0.3699,-1.0337,-0.9043,-0.0245,-1.0238,0.0589,-0.8052,-0.6632,0.9592,-0.6466,-0.9899,-0.9641,-0.8672,0.8409,-1.0425,-0.9015,-0.9346,-0.8937,-0.3418,-0.9493,-0.9302,-0.7339,-0.9718,-0.9686,-0.9940,-0.9857,-1.0291,-0.9530,0.5707,-0.1405,-1.0062,-0.9396,-0.0191,-0.2571,-1.0144
0.8211,0.4356,1.0047,-1.0144,1.0319,0.6502,0.9749,-0.7290,0.9448,0.6069,1.0321,0.9567,1.0204,-0.7679,0.9635,0.9080,0.9639,-1.0429,-0.7054,0.7284,0.1162,0.8003,0.8304,-1.0008,1.0620,-0.9239,0.7311,0.9364,-0.9568,0.4405,0.4821,0.8207,0.6988,-0.8990,0.7819,1.0304,1.0078,-1.0464,0.9020,0.8173,1.0063,-0.9758,0.9455,-0.9632,-0.0378,1.0619,0.9370,-0.7762,-0.1696,1.0158,0.9519,-0.8320,0.9649,0.6540,-0.5726,1.0079,0.9837,-0.9552,-0.3038,0.9711,0.8972,-0.9445,0.9912,0.9390,-0.9498,1.0044,0.6987,-0.8552,0.8831,1.0232,-0.9136,0.2393,-0.1176,0.8119,0.9825,0.4118,-0.8846,0.4017,0.9461,1.0074
-0.9380,-0.0160,0.9546,1.0034,-0.8588,-1.0257,-0.9215,-0.7021,0.2299,0.9934,-0.5614,-1.0014,0.7052,0.9930,0.5417,-0.9704,0.9422,0.9070,0.5009,-0.8715,-0.9500,-0.5289,-0.6821,0.9500,-0.8007,0.8361,-0.6598,-0.9891,0.3464,0.8161,0.6155,-0.9142,0.6679,0.8332,-0.6846,-0.7747,-1.0314,0.2739,0.4350,1.0426,0.9148,-0.5456,-0.0758,0.8211,1.0272,0.1444,-1.0006,0.9749,0.0385,-0.6403,-0.3016,0.8933,0.9857,0.8276,-0.1016,0.4656,1.0040,0.9328,0.9128,-0.9428,-0.7819,-0.9816,-0.6744,-0.8795,-0.9692,-0.9903,0.8124,-0.8295,-0.9620,-0.9597,0.3656,0.0993,0.2737,-0.9723,-0.9262,-0.9919,0.9137,1.0646,-0.8289,-0.9631
-0.9664,0.6352,0.3948,-0.9766,-0.6460,-1.0162,-1.0112,-0.2412,0.6437,-1.0753,-0.0204,-0.9927,-0.8028,-0.7674,-0.9671,-0.9523,-0.9325,-0.8483,0.4028,0.7316,-0.8750,-0.1225,-0.6801,0.6664,-0.9470,0.9834,1.0408,-0.9471,-0.9756,0.2724,-0.7830,-0.4997,-0.9520,-1.0151,-0.8920,-0.3026,-0.9828,-1.0178,-0.9258,0.8014,0.4082,-0.9643,0.2208,-1.0052,-1.0335,0.4946,-0.6358,-0.7655,-0.7535,-0.5875,-0.8026,-0.9951,-0.9505,0.1123,-0.9627,-0.9916,-0.9199,-0.9349,-0.9385,-0.9570,-0.9794,-1.0521,-0.6595,-0.3298,0.9679,-0.9842,0.9447,-0.9468,-1.0483,-0.9544,-0.0676,-0.5164,-0.9995,0.1981,-0.9540,-0.9900,0.8811,0.1995,-0.3201,-0.8331
-0.8587,-0.9841,0.8899,-0.9164,-0.9699,-0.8266,-0.2922,-0.9156,0.8474,-0.6400,-0.9656,0.0890,-1.0410,-0.8635,-0.9653,-0.9031,-0.9191,-1.0600,-0.9296,-0.9742,-0.9472,0.1061,1.0013,0.1992,0.7431,0.7918,0.2934,-0.8748,0.9083,0.9904,0.5126,0.9227,-0.8994,-0.9149,-0.4395,-0.2007,-1.0294,-0.9366,-0.9681,-0.8479,-0.4845,-0.3923,-0.8161,-0.9284,-0.9342,-0.9554,0.9974,-0.4447,-0.7775,-0.9827,-0.8365,-1.0034,-0.9101,-0.8084,-0.2202,-0.2054,-0.4606,-0.2130,-0.7324,-0.9552,-0.9818,-0.9372,-0.9921,-0.9283,-0.9521,0.9749,-0.9577,-0.9169,-0.9375,-1.0089,-1.0703,-0.0661,0.6116,0.0646,0.9691,-0.6020,0.6450,0.9888,-0.9753,0.4511
1.0257,1.0199,0.9772,-0.9109,-0.8120,0.7047,0.8096,1.0462,0.5386,0.8508,0.9368,0.9581,0.4539,0.9963,0.8762,-0.8803,0.8886,0.7051,0.9797,0.8607,-0.9211,-0.9432,0.8843,0.7708,-0.9169,-0.4987,-0.2875,0.2514,0.9648,1.0604,-0.8416,-0.6420,-0.9182,0.9316,0.9072,0.9980,1.0274,0.8884,0.5572,-0.3375,0.9499,0.9658,-0.9024,1.0042,0.9525,0.9614,0.9009,0.9307,0.9875,0.9471,-0.9880,-1.0469,-0.8912,-0.8950,-0.9706,-0.9207,-0.3508,0.9599,-0.6309,-0.9721,0.9986,0.9968,-0.2198,0.5163,0.9064,-0.8883,-0.8128,0.3374,-0.2070,-0.8555,1.0467,-0.2691,0.6097,-0.8695,0.8807,0.9196,0.1752,0.7434,0.9458,0.4465
0.7143,-1.0159,-0.9652,0.9943,-0.9563,-1.0621,-1.0190,-0.9819,-0.3548,1.0607,-0.9737,-1.0396,-0.4633,-0.6404,-0.9703,-1.0435,0.9812,-0.8601,-0.4061,0.7456,-0.8178,-0.9860,-0.9663,0.7198,-0.8393,0.1253,-0.9802,0.9537,-0.9854,0.2567,0.6945,-1.0825,0.9554,-1.0553,0.0023,-0.8118,1.0015,0.8129,-0.7853,-0.8592,-0.7870,0.3029,0.7989,-0.8622,0.4462,-1.0029,-0.9645,0.1223,0.9864,-0.9492,-0.2059,-0.5858,-0.8684,-0.5170,-0.9872,-0.9144,-0.9921,-1.0477,0.9469,-0.7374,0.9265,-0.6001,-0.7518,0.2792,-0.9410,-1.0056,0.8624,-0.4862,0.5881,-0.9712,-1.0304,-0.8433,-0.0104,-0.9763,0.9813,-0.8805,0.0691,-0.9303,0.9986,-0.7918
0.9419,-0.9666,0.7692,0.9536,0.9397,0.1161,0.8123,-0.9160,0.8871,0.4714,0.9130,0.4150,0.8885,-1.0613,0.8861,-0.6641,0.9963,-1.0033,0.9489,0.0006,1.0124,-0.9188,0.8976,-0.9401,0.8237,-0.8985,-0.9992,1.0332,-0.9869,-0.3600,1.0327,0.9542,0.0403,1.0072,0.9690,-0.6749,0.8975,-0.0531,0.9823,-0.8611,-0.7957,0.5343,0.9571,-0.9584,0.9492,-0.9672,0.0071,-0.2740,0.9352,-0.7717,0.9580,-1.0023,0.6863,0.8615,0.9892,-0.9055,0.9504,-1.0515,0.7031,-0.0937,1.0183,-0.9625,0.8617,0.9551,0.9736,-0.1412,0.9772,-0.8541,0.5305,0.9101,0.9282,-1.0365,0.9083,-0.9360,-0.8597,0.9595,-1.0231,0.9732,0.8010,1.0405
0.9032,0.9203,0.8473,0.1712,0.8763,0.3703,0.9474,0.9257,-0.4012,1.0202,0.5941,0.0252,0.8404,0.9523,0.8535,0.9267,0.9120,-0.9429,-0.5374,-0.3697,0.9626,0.2891,0.9844,-0.9880,0.9585,0.9584,0.8952,0.9787,0.8951,-0.7308,0.8495,0.6458,0.9358,-0.4441,0.5165,0.9596,0.8657,0.7543,1.0606,0.9815,-0.1560,-0.9243,0.2066,-0.8013,0.8112,-1.0756,-0.1458,0.9592,0.3421,-1.0092,1.0262,0.6404,0.9073,0.9380,0.9803,-0.1348,-0.0153,0.9838,0.9476,1.0044,0.7757,0.7277,-0.1819,0.9471,0.9783,-0.9339,0.3734,0.8909,0.9605,0.9992,0.9258,0.6126,0.9100,0.5757,-0.2098,0.8649,0.7933,0.9639,0.9586,-0.4015
0.9478,-0.9128,0.9197,-0.8701,0.8875,-0.5436,1.0146,-0.9334,0.8495,-0.9978,-1.0001,-0.8943,-0.9933,0.8981,-0.3676,-0.8721,-0.8507,-1.0581,0.2396,0.9625,0.9367,0.8667,-0.9860,0.9852,-0.9324,1.0966,0.9452,0.9559,1.0335,0.6285,0.2303,1.0546,-0.8484,0.8754,-1.1160,0.9193,-0.6889,1.0200,-1.0050,0.1211,-0.9796,-1.0015,-0.9926,-0.9969,-0.9116,-0.9133,-1.0101,0.6929,-0.9211,-0.9694,-1.0622,0.2495,-0.8966,-0.8056,-1.0153,-0.9285,-0.0724,-0.9777,-0.8814,-0.9554,0.5151,0.9049,1.0380,0.6741,0.3203,-0.3835,1.0171,0.9612,0.4139,0.9319,0.9798,1.1048,0.9716,0.9561,-0.6085,-0.7690,-0.9870,0.9331,-0.7498,-0.8511
0.9785,-0.7242,0.9400,-0.4659,0.8090,-0.8762,0.9287,0.9883,1.0023,0.9376,0.9515,1.0281,-0.9344,-0.9481,-0.5880,0.9505,0.2508,0.9580,0.4554,0.9005,0.9922,1.0389,-0.7183,1.0242,-0.2455,0.8962,-0.7032,1.0396,-0.8938,0.4089,-0.5531,-0.6914,-1.0568,0.8676,-0.9369,0.9966,0.8927,0.8479,-0.0199,0.9535,-0.6759,0.9910,0.9556,0.9722,0.9403,1.0097,0.2027,0.3800,0.7918,0.9822,-0.9080,0.9439,0.9651,0.9555,1.0104,-0.8585,0.9582,0.9856,0.9266,-0.2034,-0.9139,-0.9499,-0.9866,-0.5536,-0.9463,-1.0306,-0.9866,-0.8924,-0.9276,-0.9701,-0.9236,-0.8610,-1.0207,-0.5096,-0.9215,-0.9027,-1.0270,0.9784,-0.8875,0.9581
0.9533,-0.5381,0.8864,-0.9496,0.9750,0.9284,0.9325,-0.3288,0.9754,-0.6892,0.7126,0.9033,0.4827,0.9431,0.9984,0.8919,0.9984,0.9253,-0.9529,-0.2200,-0.5604,0.9191,-0.2248,-0.8905,-0.8990,-0.9043,0.8747,-1.0198,-0.9577,-0.3170,-1.0265,-0.9005,-0.9613,0.9536,0.9377,0.9776,-0.3167,1.0096,0.2624,0.9048,0.9966,1.0746,0.7145,0.9947,-0.9731,0.8262,1.0023,0.8056,1.0697,0.9058,0.9713,0.9343,-1.0191,-0.7426,0.8574,0.9115,0.9776,0.7362,0.9967,1.0847,0.9163,1.0562,-0.5107,-0.9905,-0.9899,0.9854,-0.9642,-0.7764,0.9605,0.9328,0.8186,0.4958,-0.5915,-0.9777,-0.9419,-0.9996,-0.7496,0.9012,-1.0196,-1.0878
0.6488,0.9887,-0.7640,-0.9850,0.9821,1.0076,0.7248,0.4827,0.9061,0.7636,1.0323,0.6717,-0.2578,0.6841,0.9870,0.9240,-0.5094,0.0911,0.7952,0.9061,0.8555,0.9061,0.8564,0.9077,1.0175,-0.3929,0.9412,0.7203,0.6159,1.0075,0.9873,0.1662,-0.6632,1.0118,0.8798,0.9611,-0.8915,-0.5268,1.0050,0.9458,-0.9314,-0.9097,-0.4407,0.7516,1.0964,0.8992,-0.8686,-0.9741,0.2041,1.0278,-0.9431,-0.8862,0.8691,0.8735,0.8399,1.0455,0.8429,0.9563,0.9349,1.0205,-1.0504,-0.9590,0.8797,-0.3390,0.6487,0.9131,-0.6488,-0.6034,-0.9417,-0.8765,-0.9554,0.8793,0.8913,0.8886,0.3424,0.9501,0.5173,0.9946,0.9594,0.9366
0.9311,-0.9243,1.0592,-0.8747,0.9942,-0.9848,-0.9612,-0.8695,-0.8913,-0.9885,0.6228,-0.8572,-0.9672,0.5960,0.7908,1.0123,-0.9130,0.9659,-0.8960,0.8687,-0.9221,-0.9685,-0.9336,0.8916,-1.0147,0.9817,-0.9466,0.8773,-0.9375,0.3226,-0.0986,0.9668,0.9273,0.8333,-0.9308,-0.6470,-1.0050,0.1926,-0.9482,0.9217,-0.7376,0.9784,-0.5412,-1.0285,0.1171,-1.0287,-1.0073,1.0088,-0.9999,0.0523,-1.0611,-0.5622,-0.8976,-0.9309,-0.9885,0.2748,1.0311,-0.9444,-0.9985,-1.0488,0.9684,1.0743,0.9911,1.0107,0.9071,0.9467,1.0202,0.9699,0.8939,0.8966,0.9804,0.9604,0.9832,0.9439,0.8675,1.0168,0.8857,1.0330,-0.7717,-0.7852
-1.0120,0.8705,-0.8593,0.8893,-1.0406,0.0565,-0.9032,0.3227,-0.8128,0.2304,0.1647,-0.7889,0.1649,-0.9691,-1.0521,0.9749,-0.9161,0.8948,0.8980,-0.9700,0.7658,-1.0132,-1.0540,0.8086,-0.9016,0.2081,0.9116,-0.8679,0.8255,0.7438,-0.8766,0.8095,-0.7411,0.7701,-0.9493,0.8893,-1.0983,0.8994,-0.8074,0.9386,-0.8872,0.2903,-0.9519,1.0079,0.9574,-0.9600,-0.9566,0.0830,-0.9080,0.9412,-0.9260,0.9103,0.9801,-0.7700,-0.8319,-0.7715,-0.9036,0.8077,-1.0274,0.9762,-1.0103,0.9743,0.8881,-0.6544,0.8129,-0.8611,0.8288,1.0323,0.3549,-0.3554,-0.8916,-1.0283,-0.9933,0.8937,-0.0913,0.2283,-1.0581,-0.6881,-0.2723,0.9329
-0.6877,0.9074,0.9587,-0.3748,0.1101,-0.9628,0.7144,0.5238,0.9145,-0.2565,0.2821,-0.9234,0.5916,0.8930,0.8592,-1.0060,-0.9559,-0.9962,0.2118,-0.8971,0.5808,-0.7178,0.8875,-0.6971,1.0693,1.0329,0.1968,1.0238,0.9373,0.9583,0.9298,0.9574,0.1852,0.9737,-1.0085,-0.9487,0.9289,1.0160,0.9319,-0.9476,0.3606,-0.6329,-0.8781,-0.8576,0.9344,-0.4516,1.0775,0.9121,0.9093,-1.0347,0.3482,-0.9801,1.0225,0.0125,-1.0207,-0.9639,1.0183,-0.3358,0.9816,-0.9063,-0.9681,0.7746,0.8715,0.8537,0.3232,-0.9400,0.2371,-0.9221,1.0261,1.0101,-0.2815,-0.9623,0.1723,-0.6707,1.0321,0.9759,0.9242,-0.3648,-0.4262,0.7637
-0.8379,-0.9884,-0.9533,-0.8109,-0.9459,-0.9009,-0.8596,1.0232,0.8703,-0.7786,-0.9532,-1.0697,-0.9063,0.8626,1.0383,-0.3247,0.7586,-0.9757,-0.7759,-1.0138,-1.0620,0.4773,-0.8826,-0.9278,-0.9130,-1.0313,0.7187,1.0207,-0.9532,-1.0668,-0.5909,-0.8332,-1.0409,0.9599,-0.8039,-0.9758,-0.9678,-0.4078,-0.9137,-0.9877,-0.9133,-0.9711,-0.9473,-0.8472,-0.9906,-0.9662,-0.9987,0.5261,0.9951,-1.0510,-0.8987,-1.0090,-0.9150,-0.9223,-0.7788,-0.9619,-0.9044,0.9133,-0.5337,-1.0671,-0.9735,-0.7096,-0.9217,-0.9631,-0.9034,-0.8948,-1.0307,-1.0816,-0.8902,-0.8748,-0.9780,-0.7635,-1.1053,-1.0049,-0.9487,-0.9916,-0.7433,-0.9917,-0.8377,0.5388
0.9603,0.8182,0.9182,0.9836,0.9898,-1.0717,-0.7555,0.9428,1.0035,0.9864,0.6639,-0.9761,-1.1234,0.9804,-1.0375,-0.7935,1.0013,0.9495,-0.9897,-1.0604,0.5876,0.9197,0.1116,0.4991,0.9883,-0.3838,-0.9258,0.8542,-0.5468,1.0385,0.9969,0.1535,-0.9580,0.9721,0.9991,1.0127,0.7491,0.1101,0.9472,0.9953,-0.6581,-0.7722,0.5050,0.9929,0.9879,-0.9943,-0.9390,0.9387,0.8903,-0.7415,-0.4418,0.9063,1.1226,-0.6008,-0.9710,-0.9926,0.9162,1.0131,0.6524,-0.9447,0.4371,0.9158,0.9717,1.0860,0.9922,0.9386,1.0706,0.9361,1.0153,0.8370,0.9553,0.9905,1.0372,0.5449,0.9157,1.0353,-0.2110,0.8877,0.5728,-1.0249
-0.3097,-0.8075,-0.9390,-0.8431,1.0086,0.5849,-0.9579,-0.7255,1.0337,0.6903,0.7255,0.7517,-0.9986,-0.9150,0.9346,-0.7767,-0.9287,1.0574,-1.0590,0.9595,-0.9500,0.2904,0.0810,0.2277,-0.7099,0.9428,-0.8841,-0.0446,0.9858,-0.2935,-0.1476,0.9271,0.8922,-0.9596,0.9952,-0.5805,-0.6507,-0.9381,-0.5637,0.8258,-0.9723,0.3302,-0.9571,0.0593,-0.6135,1.0458,-0.9879,-0.6895,1.0350,0.4714,-1.0128,0.3648,-0.9962,0.8066,0.1360,-0.8706,-1.0552,0.2808,0.9627,-0.1974,-0.9207,0.8723,-1.0466,0.9862,-1.0505,1.0218,-1.0536,0.8870,-0.9283,1.0274,-0.8723,0.8773,-0.9251,1.0384,-0.7165,-0.9608,0.7084,-0.8871,1.0148,-0.6977
-0.9639,-0.9812,-0.7949,-0.1377,-0.8086,-0.9193,-0.9889,-0.7275,-1.0045,-0.6993,-0.8285,-0.8985,-0.9935,1.0311,-0.0610,-0.9638,0.2787,-1.0227,-0.8876,-0.9651,-0.8958,-1.0125,-0.9814,-0.9603,-1.0031,-0.8379,-0.8963,-0.9609,-0.8600,0.2989,0.3526,-0.7540,0.9539,0.5267,0.7970,-0.8416,-0.5794,-0.3090,-0.9336,-0.9837,-0.8008,-0.2073,-1.0140,-0.8659,-1.0142,-0.9118,-1.0133,-0.7778,-0.5844,-0.9191,-0.0509,-0.9369,-0.6932,-0.9300,-0.2502,-0.9879,-1.0183,-0.4965,-1.0486,-1.0547,-0.9018,-0.8493,-0.9704,-0.9878,-0.9017,-1.0048,-1.0397,-0.9955,-1.0256,-1.0286,-0.8782,-0.8706,-0.0643,-0.8982,-0.9543,-1.0838,-0.9275,0.9762,-0.9948,-0.0867


==> img/toy/274/graph.csv <==
FROM,TO
0,0
0,18
0,33
0,34
1,1
1,8
1,9
1,11
2,2
2,15
2,17
2,18
2,23
2,35
3,3
3,12
3,14
3,15
3,16
3,24
3,31
4,4
4,7
4,19
4,20
4,27
4,30
5,5
5,6
5,10
5,16
5,26
5,32
5,33
5,34
5,35
6,5
6,6
6,21
7,4
7,7
7,9
7,10
7,22
7,23
7,28
8,1
8,8
8,32
8,33
9,1
9,7
9,9
9,11
9,16
9,21
9,34
10,5
10,7
10,10
10,13
10,14
10,20
10,30
11,1
11,9
11,11
11,19
12,3
12,12
12,14
12,15
12,19
12,20
12,22
13,10
13,13
13,23
13,28
14,3
14,10
14,12
14,14
14,20
14,28
14,30
14,31
15,2
15,3
15,12
15,15
15,17
15,18
15,21
15,33
16,3
16,5
16,9
16,16
16,18
16,31
16,35
17,2
17,15
17,17
17,27
17,28
17,30
18,0
18,2
18,15
18,16
18,18
18,25
19,4
19,11
19,12
19,19
19,23
19,28
20,4
20,10
20,12
20,14
20,20
20,22
20,27
21,6
21,9
21,15
21,21
21,24
22,7
22,12
22,20
22,22
22,30
22,32
23,2
23,7
23,13
23,19
23,23
23,30
23,31
23,34
23,35
24,3
24,21
24,24
25,18
25,25
25,26
25,27
26,5
26,25
26,26
26,29
26,33
27,4
27,17
27,20
27,25
27,27
27,28
28,7
28,13
28,14
28,17
28,19
28,27
28,28
28,30
29,26
29,29
30,4
30,10
30,14
30,17
30,22
30,23
30,28
30,30
31,3
31,14
31,16
31,23
31,31
32,5
32,8
32,22
32,32
32,34
32,35
33,0
33,5
33,8
33,15
33,26
33,33
33,34
34,0
34,5
34,9
34,23
34,32
34,33
34,34
35,2
35,5
35,16
35,23
35,32
35,35


==> img/toy/42/data.csv <==
-0.8579,0.7943,0.0845,0.7266,-1.0329,0.9082,-0.9671,0.7198,-0.9918,-0.8643,0.5667,0.3809,-0.6005,-0.7885,1.0570,-0.9088,0.5007,-1.0271,0.9773,-0.9103,0.9333,-0.9692,0.8816,-0.9381,-1.0107,0.8933,-0.9951,0.9691,-0.9356,0.1640,-0.9850,1.1151,-0.5613,0.9290,-0.9277,0.8474,-0.9432,0.8134,-0.7783,0.8393,-0.9690,1.0845,-0.9276,-0.5703,0.8204,-1.0316,0.9048,-0.2976,-0.1408,-0.8674,0.2916,0.5449,0.4255,0.0692,0.8674,0.3979,-0.9671,-0.4425,-0.5932,-0.8667,-0.9339,-0.8898,1.0092,-1.0043,0.8687,-0.9702,0.6884,-1.0193,0.9941,-1.0867,1.0072,-0.9109,0.8943,-0.9535,-0.6369,-0.8407,0.9883,-0.9374,0.9367,-0.9112
-0.5660,1.0254,-1.0612,-0.9640,-1.0805,-0.7713,0.9970,0.9775,0.7760,0.9747,0.1941,0.9877,0.9699,0.9617,0.9478,1.0494,0.9046,0.9203,0.3603,-0.8627,-0.7065,-0.9306,0.9140,-0.9796,-1.0045,0.4494,-0.9379,-0.9163,-0.9322,0.5539,0.7161,0.9441,0.8114,-0.8989,0.9722,1.0179,1.0288,0.7976,0.7443,-0.9203,0.9742,0.5326,0.9629,-1.0733,-1.0210,-0.9484,-0.9462,-1.0122,1.0171,-0.4933,0.9389,1.0141,-0.2385,-0.9883,-0.1708,-0.9531,0.9006,-0.1202,0.9578,0.9423,0.8933,1.0101,0.8825,1.0036,-0.0078,-1.0592,0.9631,-0.9766,0.9768,0.8902,1.0089,0.6758,-0.9651,1.0425,0.9704,0.0850,-0.9293,-0.8511,0.3882,0.8938
-0.1350,-0.2242,-0.4189,1.0075,-0.9876,-1.0453,-0.9027,-0.9385,-0.4959,1.0320,0.9942,-1.0177,-1.0511,0.7252,0.8902,0.7670,-0.9816,-0.9264,0.1640,0.9560,0.8204,0.0964,-1.0783,-1.0038,1.0325,-0.9069,0.8711,0.6762,1.0362,-0.9200,-0.9704,1.0237,-0.8548,0.9731,-0.9885,-0.9383,1.0532,1.0271,0.7569,1.0178,-1.0006,-0.9914,-1.0486,-0.4000,0.7940,-0.9750,0.9388,-0.9329,-0.9482,1.0125,-0.9640,0.7325,-0.9897,0.9634,-1.0096,1.0163,-0.1376,-0.8648,1.0267,-0.8442,-0.8967,-1.0246,-0.7394,-0.5228,0.9462,1.0111,-1.0948,-1.0606,-1.0688,-0.3568,-1.0448,-0.9979,-0.5029,-1.0533,0.9172,0.7253,-0.5581,-0.9484,-0.9906,0.3618
0.8617,0.2184,0.9602,-0.7279,-0.5500,1.0476,-0.8578,-0.8755,-0.9060,0.9047,-0.8948,-0.8378,0.7489,0.9601,-0.9021,-0.8786,0.4659,0.9089,-0.5651,-0.9234,0.4202,0.7565,0.9361,1.0369,-0.9525,0.6616,-0.8841,0.7648,1.0027,0.9155,0.9524,0.9961,-1.0769,0.9604,-0.9773,-0.5177,-0.6089,0.9131,-0.8538,0.9279,-1.0236,0.9790,0.9568,-0.9720,-0.9899,0.9629,0.1384,-1.0860,-0.6050,0.9613,-0.8358,0.6289,0.9033,-0.0767,0.4184,-0.8391,-1.0176,0.0754,0.9138,-0.5513,0.8955,0.0244,1.0646,-0.9866,0.7157,-0.9417,-0.2262,1.0163,0.8020,-1.0045,0.3544,0.8386,0.9570,-0.9856,-0.8004,0.9939,-0.8227,0.9741,0.8096,-0.9720
0.9599,0.9881,0.9120,0.8874,-0.9159,0.9734,-0.2379,-0.8523,1.0255,0.9852,0.9471,0.9592,0.3307,0.9250,1.0097,-0.1399,0.7055,-0.9838,-0.4773,0.9376,0.8582,0.5422,-0.2109,0.9437,0.5148,-0.2410,0.9727,0.8895,0.9367,0.9567,-0.6158,0.3396,0.9411,0.9679,0.6895,1.0131,0.1193,0.3811,0.9631,0.9193,-0.9710,0.9853,0.7508,-0.8905,1.0228,0.8968,-0.7088,1.0072,-0.9786,1.0248,-0.8803,-0.8360,0.9236,0.9734,-0.2121,0.7963,-0.2259,0.9561,-0.4441,0.8802,1.0187,0.9199,0.9835,0.8958,0.9814,0.9676,-0.8899,1.0412,-1.0443,0.9461,-1.0009,0.7817,-0.5588,1.0064,0.9704,0.9008,-0.9291,0.9373,0.1686,0.7644
-0.9015,-0.2831,0.6178,-0.5616,-1.0290,0.9795,0.8449,-1.0875,-0.8803,1.0223,0.7655,-0.8673,-1.0499,0.9875,-0.4520,-0.7822,0.9027,0.9155,-0.3065,-0.9036,1.0270,-0.8674,-0.9254,-0.7907,1.0015,-0.7271,-1.0076,-0.9457,-1.0827,0.3209,-0.9651,-0.9976,-0.9013,0.9543,-0.0375,-0.6516,0.9751,0.7964,-1.0118,-0.9150,-0.9583,0.4141,0.8877,-0.9845,-0.9549,-0.8950,-0.9824,0.7107,-0.7576,0.9210,0.5979,-0.7715,-0.8143,0.2555,-0.7395,0.9349,-0.8998,1.0337,-1.0333,0.6387,-0.2282,0.8259,-0.9808,0.9939,-0.9999,0.9771,-0.1838,1.0063,-0.9387,-0.9637,-0.7904,1.0306,0.8971,-0.9173,-0.9387,-0.9085,-1.0170,-0.8747,-0.4609,0.9603
-0.3234,0.5543,0.7965,0.9740,-0.8886,0.9183,-1.0622,0.9832,-1.0401,0.9468,0.6197,-0.1212,-0.8524,0.9605,-1.0437,-0.5711,-0.9337,0.9845,-0.9444,1.0568,-0.9962,0.9377,-0.9476,0.9612,-0.9724,1.0550,-0.7913,0.9829,0.1744,-0.2828,-0.3138,1.0456,-0.3725,0.9309,-0.9071,0.9069,-0.9170,0.9372,-0.9397,-0.1692,-0.9234,0.9997,-0.9476,0.9731,-0.6113,1.0292,-0.7487,0.9999,-0.9723,1.0625,-0.9754,0.8299,-0.6836,0.8961,-0.9508,0.9029,-0.9843,0.8615,-0.8382,1.0475,-0.2558,0.6808,-0.8050,0.9338,-0.9578,0.9484,-0.8529,0.9819,-0.7583,0.9480,-0.9970,0.9292,-0.9467,1.0042,-0.9830,0.8736,-0.9335,0.4125,-0.9341,0.9247
0.0821,0.2615,-0.9581,0.8121,0.9550,0.8660,0.9788,0.9032,0.7977,1.0000,-0.9839,-0.4233,0.9566,1.0799,-0.9318,0.9628,0.2936,0.9778,-0.9653,0.4566,-0.9877,-0.8674,-0.2873,-0.1406,0.7717,-0.9436,-0.7052,-0.9728,-0.9953,-0.9432,-0.8848,-0.9024,0.8862,0.9349,0.9652,0.9735,0.9560,-0.1268,-0.4926,0.7965,0.9331,0.9492,0.5290,-1.1039,0.8623,0.8072,0.2919,0.6250,0.9152,0.5535,-0.5694,-0.6799,0.8955,0.0472,0.9031,0.9073,0.9541,0.9494,0.6090,0.8026,0.9687,1.0823,0.8853,0.9085,1.0082,0.9690,1.0104,0.9464,0.0034,-0.8737,1.0021,0.9124,-0.1365,0.9212,1.0856,0.2530,1.0085,-0.0675,0.9724,1.0129
-0.5332,0.9798,0.9367,-0.8449,0.6748,-1.0738,0.9783,-0.8783,-0.7333,0.2677,-0.1923,0.4407,0.9033,-0.5528,0.8080,0.7142,-0.9379,-0.1878,-0.8881,0.3128,0.0311,0.9624,-0.0732,-0.2925,0.6785,0.9335,-0.8556,0.7233,0.9680,1.0212,0.9062,-0.8600,0.9277,0.9314,0.9109,0.8097,1.0335,0.9550,1.0625,0.9022,0.7530,-0.9839,0.9872,-0.9568,-0.9661,0.7095,-1.0059,-0.4316,1.0089,-0.8744,-0.5484,-1.0447,-0.0003,-0.8281,0.9090,-0.9368,0.9746,-0.4301,0.9260,1.0495,0.4060,-0.9973,-0.6665,-0.3802,1.1266,0.0211,1.0135,-1.0698,1.0193,-1.0150,0.9448,-0.8987,0.9861,0.6952,0.8821,0.6636,-0.7680,-0.9435,0.9600,-0.8324
1.0438,0.9960,0.8783,1.0125,0.9832,0.6411,0.8660,0.5240,0.8201,-0.9194,-0.9821,-0.9432,0.8913,0.6699,0.9943,-0.9171,1.0162,0.9466,0.9378,-0.9745,-0.0863,0.9218,-0.2785,0.9703,0.7816,-0.5413,0.5667,0.9611,0.6396,0.8714,0.9595,0.7824,0.9268,0.0857,0.8072,0.4182,0.9973,0.9608,0.9802,-0.7686,0.0472,0.9123,0.9316,-0.7387,0.8781,1.1090,-1.0198,1.0083,0.9539,-0.6803,-0.4814,1.0351,0.9211,1.1153,0.9700,-0.8806,0.9295,0.8594,0.9448,0.8503,0.9967,0.9901,1.0185,0.7637,0.9696,-0.7777,1.0269,0.9466,-0.4657,0.8439,0.9868,0.6418,-0.0173,1.0672,0.9404,-0.0242,1.0330,0.8822,0.8992,-0.0876
0.0902,0.9208,-1.0251,-0.9302,0.2260,0.1225,-0.8947,1.0359,-0.9482,0.9966,-0.9388,-0.9522,0.5381,0.9149,-0.6651,0.8874,-0.9320,0.9289,0.7928,-0.9782,-0.9735,0.8830,-0.8324,0.8459,-1.0119,0.9798,-1.1282,0.8896,-0.8968,-1.0165,0.9775,1.0242,0.4016,1.0759,-0.8079,-0.9498,1.0275,0.8816,-0.9452,-0.1611,-0.9656,0.3453,-0.9417,0.9765,-1.0347,0.9050,1.0026,-0.9859,0.8565,1.0259,-0.8485,-0.6054,-0.9754,0.2590,-1.0208,0.7379,0.9232,-0.9159,0.5887,-0.9376,1.0466,-1.0502,0.7722,-0.7255,-0.7094,0.9842,0.8591,-0.9687,0.9578,-0.9824,1.0509,0.1049,0.6210,0.8453,0.6711,0.0741,-0.7757,1.0212,0.9042,-0.9079
-1.0098,-0.3130,-1.0135,1.0238,-0.9943,0.1977,0.5861,-0.9332,0.5967,-1.0672,0.5055,0.9521,-0.9834,-0.7751,-0.7898,0.1161,0.0281,0.2997,-0.9938,-0.6201,-0.9836,-1.0264,1.0008,-0.9356,0.9879,0.4892,0.0797,-0.9629,-1.0870,0.7405,0.3039,-1.0817,-0.9537,-1.0219,-0.6717,-0.9154,-1.0025,-1.0547,0.8420,-0.9315,-0.3118,0.9367,1.0739,-0.8030,-0.0860,-1.0138,-0.6774,-0.9584,-0.9337,-0.6631,0.9751,-0.8773,-1.0104,-0.2119,-0.9866,-0.8287,-0.9988,-0.8436,-0.9194,0.7464,-0.8871,0.8871,-0.9869,0.9094,-0.9702,-0.6495,-0.9958,-0.8728,-0.0080,-0.9814,-0.8583,-0.4842,-0.6460,-0.2395,-0.9007,-0.9601,0.9827,0.9937,-0.7623,0.9310
0.7754,0.1446,-1.0115,-1.0365,-1.0400,0.9852,-0.9713,-0.8804,0.9961,0.9063,-0.9843,-0.9157,-0.0380,0.8043,-1.0014,-0.9757,-1.0341,0.8394,0.9521,0.6573,-0.9522,-0.9955,-0.1493,0.9525,0.7359,0.9990,0.8885,-0.8016,-0.9040,-0.0529,0.8103,0.9106,0.0946,-0.8413,-0.9887,-0.8765,0.3769,-0.6535,-0.9568,-0.9792,-0.8868,1.1179,0.9886,-0.5576,-0.6578,-0.9135,-0.9180,-0.9351,-0.9012,0.9121,0.7834,0.8099,-0.4701,-0.9627,-0.9350,-0.9572,-1.0329,-0.8678,-0.9467,-1.0384,-0.9191,-0.8873,0.7649,-0.9688,-0.0284,-0.9960,-1.0695,-0.9883,-0.9021,-0.8034,0.2166,0.7938,-0.8401,0.8641,0.9722,-0.9204,-0.9519,-0.8251,0.9143,-0.7102
0.9534,-0.8518,-0.9791,-0.9237,0.9946,-1.0110,0.8510,-0.9012,-0.4952,-0.1035,1.0302,1.0753,0.9550,0.4100,-0.9069,-0.8346,0.9424,0.3608,-1.0149,0.9591,0.9009,-0.7987,0.7412,0.8959,-0.4381,-0.9788,-0.2129,-0.9737,-0.3554,-0.8639,1.0343,0.2419,-0.3253,-0.9723,0.9852,-0.9546,-0.4213,-0.8454,-0.9340,-1.0023,-0.8174,0.1676,0.7138,-0.9870,0.9476,1.0420,-0.8479,0.7875,-1.0244,-0.9204,-0.0801,0.5997,0.6710,-1.0398,-0.8950,-0.8781,0.9902,-1.0220,-0.9344,-0.7872,-0.0837,0.2195,-0.9257,0.8457,-0.8365,-0.9834,0.9352,0.3477,-0.8781,0.4245,-0.9766,0.9159,-0.5324,0.9851,-0.9032,-0.9825,0.8820,0.9385,-0.9309,1.0267
0.8961,0.8607,0.6947,0.7364,-0.8537,0.2568,0.8751,0.9483,-0.8171,0.9305,0.7227,0.7902,0.2291,0.7462,-0.3864,1.0248,-0.9107,-0.8082,0.9878,0.9572,0.8793,0.9317,-0.7672,-0.4841,0.4143,0.6648,0.9818,0.9148,0.9414,-0.4871,-0.4014,0.9620,0.8322,0.9221,0.8537,-0.9706,0.9502,0.9847,0.9130,0.9324,-1.0444,-1.0155,0.9705,0.9856,0.8089,-0.9378,0.9626,0.8597,-0.9017,-0.1645,0.9792,1.0165,-0.8989,0.8347,0.2890,-0.6275,1.0127,-0.8195,1.0480,-0.9820,0.9590,-0.9257,0.8037,1.0426,0.6455,0.6829,0.8763,-1.0333,1.0291,-0.9815,0.9797,-0.9645,0.2302,-0.9587,0.9452,0.1091,0.9563,-0.8548,0.9224,0.7380
0.5479,0.8332,0.9294,-0.9213,0.8754,-0.9604,0.9388,-0.9378,-0.0059,-0.9853,0.3168,0.9038,1.1002,0.8903,1.0008,-0.2186,-1.0023,1.0673,-0.6537,-0.3319,0.9741,0.9783,0.9292,-0.9560,0.8376,-0.9541,0.9382,0.1377,-0.9418,-0.8887,0.9359,0.5630,0.9247,-0.5903,0.9267,-0.8651,0.9836,-0.8151,0.9796,-1.0516,0.9780,-0.9646,0.9960,-0.7428,0.1490,0.9411,0.9844,-0.9597,0.9633,-0.5073,1.0449,0.2518,0.9337,-0.7256,0.9244,-0.6924,0.5209,-0.8115,0.9164,-0.9978,-0.8255,0.9607,-0.9855,0.8874,-1.0118,0.9449,-0.9422,0.9918,1.0080,-0.0953,-0.9239,0.9546,0.9275,-0.3835,0.5265,-0.5672,1.0204,0.1923,-0.7068,-0.7111
1.0017,0.8474,-0.7057,0.9720,0.9309,-0.2815,1.0475,-0.9649,0.8479,-1.0374,0.9643,1.0239,1.0269,0.9980,1.0124,-0.7686,0.8782,-0.8406,0.0436,1.0002,0.9512,0.9742,-0.9333,0.3211,0.9800,-0.1141,0.8750,1.0095,-0.9378,0.9496,1.1048,1.0522,0.8906,-0.9661,0.9401,-0.7379,0.9348,-0.8240,0.8178,1.0026,0.8739,-0.9803,-0.1517,-0.2302,0.9687,0.9246,-0.3648,0.9298,0.7883,0.9435,1.0346,-0.5403,0.6553,0.8559,0.9323,-0.1351,1.0173,-0.6324,0.9820,-1.0097,0.9925,-0.5632,0.9716,-0.9104,1.0242,-0.8924,1.0140,0.9540,0.9988,-0.2300,1.0177,0.8976,0.9465,0.5879,1.0216,0.9632,0.8688,0.9377,0.6782,-0.9088
-0.6114,0.9786,-1.0290,-0.0299,-0.9030,0.8975,-0.9878,0.9023,-0.9827,0.9728,-0.9456,0.5594,-0.9121,0.9885,-0.9556,0.8468,-0.7742,0.9683,-0.7034,0.9334,-0.9667,0.8693,-0.9268,0.9175,-0.9833,0.3096,-0.9933,0.9714,0.6856,-0.5669,-0.7811,0.0491,-0.8583,0.9876,-0.9673,-0.2637,-1.0146,0.8538,-0.9676,0.9970,-0.9069,0.9305,-1.0720,0.9948,-1.0189,0.9921,0.9902,-0.9569,-0.6484,0.9231,-0.9578,0.9814,-0.9724,1.0088,-0.9592,0.8372,-0.9561,0.9125,-0.9876,1.0403,-0.8987,1.0300,-0.9981,1.0857,-0.7689,0.6536,-0.9358,1.0399,-1.0026,1.0419,-0.3614,1.0096,-0.9743,-0.9335,0.6846,0.1132,-0.9994,0.9155,-1.0094,0.9854
0.8924,0.9064,0.4813,0.8624,0.9141,0.9727,0.7206,0.6556,1.0093,0.9352,-0.9455,1.0158,0.9773,1.0526,-0.9532,1.0039,0.9962,-0.9028,-0.9482,0.8971,0.7739,-0.9399,0.9670,0.8941,0.7898,-0.8473,0.9623,0.4890,0.9806,0.9560,-0.2550,1.0294,0.9848,0.9025,-1.0004,1.0002,1.0177,-0.8849,-0.7326,0.4772,0.8127,0.4408,0.9344,0.9623,-0.1976,0.8614,0.9679,1.0340,0.5740,0.9013,-0.6943,0.9355,0.9846,0.9704,1.0352,0.9332,0.8678,-0.4179,-1.0380,0.9777,0.0927,0.9238,0.0353,0.3833,0.9614,0.9775,-0.6331,-0.2720,-1.0198,0.9352,0.9354,1.0561,-0.2506,0.8752,-0.8996,0.6736,0.9282,0.8362,0.9611,0.9269
-0.2817,-0.9570,1.0121,-0.8364,0.8881,-1.0998,0.9008,-0.9121,0.9869,-0.8348,0.9794,-0.9985,0.1127,-1.0025,1.0004,-1.0288,0.5738,0.5315,-0.9061,-0.4392,0.7165,-0.8981,0.9446,-0.9507,0.7149,-0.9301,0.5503,-0.8975,1.0084,-0.4394,0.8986,-0.8769,1.0321,-0.1335,0.9662,-0.9509,0.9574,-0.9629,0.8149,-0.9415,1.0630,-0.8502,0.8439,-0.9769,0.9737,-0.7478,0.9367,-0.5909,0.6727,-0.9701,1.0525,-0.8226,0.9737,-1.0113,-0.1585,-1.0248,0.4387,-0.7995,0.9077,-0.8947,1.0315,-0.9730,0.7930,-1.0763,0.9571,-0.8934,0.7442,-0.9583,0.8546,-0.9461,0.9464,-1.0389,-0.4615,-1.0213,0.5783,-1.0145,1.0422,-0.9297,0.9743,-1.0107
0.4903,0.9277,0.7506,-0.9745,0.9996,-1.0022,0.8554,0.9512,0.1896,0.9856,1.0305,0.8781,-0.6120,0.9862,0.7005,0.2752,-0.8952,0.9814,-0.9675,1.0052,0.9667,-0.6932,0.2907,-0.4209,1.0606,-0.9680,1.0601,-0.3163,0.8790,-0.8851,-0.7133,0.7591,0.5833,0.5739,0.9426,1.0547,0.2655,0.9252,1.0436,-0.9877,0.9404,-0.5279,1.0189,0.8313,-1.0707,-0.0147,0.6415,0.9008,0.7679,-0.8874,0.8658,-0.8397,1.0031,0.5228,0.2040,0.8166,0.8476,1.0175,0.0483,0.7939,-0.7536,0.9749,-0.7154,0.7891,1.0306,0.4021,-0.7949,0.9068,-0.9148,0.9067,-0.9195,0.8821,-0.3854,0.7925,0.9275,0.6067,-1.0269,0.9941,-0.8654,0.8590
-0.9926,-0.8940,-0.4607,-0.8887,-0.4906,0.5251,-1.0982,-1.0216,-0.9895,0.5841,-1.0496,-0.7717,-1.0039,-0.6770,-0.8729,0.9030,0.5820,-1.0331,-0.6930,0.6247,-0.8510,-0.9572,0.9715,0.7945,-0.6406,-1.0000,-0.6927,-0.9886,-1.0488,-0.9863,-0.9455,-0.7874,1.0135,-0.9790,-1.0026,-1.0602,-0.8921,0.2009,-1.0038,-0.9037,-0.8219,-1.0577,0.9411,0.9142,0.9387,-0.9771,0.9266,-0.9359,0.5426,-1.0103,-0.9523,0.9834,-0.9204,-0.2190,1.0412,-0.9593,0.5569,-0.9069,-0.7539,-0.8911,-0.8479,-0.9821,-0.8982,0.9543,0.1949,-0.9178,1.0531,-1.0570,0.8758,0.0348,0.0712,1.0295,-0.8996,-0.9518,-0.9398,0.9412,0.9628,-1.0183,0.8870,1.0359
0.9988,0.9535,0.9906,0.9524,-0.2323,0.9852,0.9829,-1.0326,0.8327,0.9678,0.9275,-0.5326,0.7170,1.0355,0.8998,0.9606,-0.9653,0.8498,0.9841,0.7137,-0.9403,1.0585,-0.8647,-0.8361,0.8376,1.0420,0.9497,0.9797,1.0008,0.9574,0.9546,1.0468,0.8200,0.9016,1.0094,-0.9513,0.9133,0.9025,0.9929,1.0081,0.6984,0.6268,-0.9918,0.9339,-0.6810,0.8919,-0.6320,0.9725,-0.4023,1.0271,0.6368,1.0609,0.9815,0.9967,1.0026,1.0444,-1.0706,-0.2933,0.9163,-0.6950,0.8805,-0.8947,0.9723,1.0883,-0.9341,0.8094,-0.9851,0.9719,0.3088,1.0319,-0.4152,0.3340,1.0057,0.8907,0.7065,1.0031,-0.9764,1.0389,0.5248,0.9377
0.8457,0.9457,0.9777,-0.9431,1.0096,0.9087,-1.0343,-0.5671,0.9696,1.0663,-0.8907,0.3279,0.9688,0.8436,-1.0127,0.9216,1.0025,-0.9622,-0.8626,0.8615,1.0581,0.8825,0.9470,0.9937,-0.9944,0.5729,0.7876,0.8356,0.9820,0.9308,-0.7693,0.8098,0.9318,0.9926,-0.6099,0.9570,0.9258,-0.1026,-1.0236,0.9251,0.9986,0.5387,-0.9593,-0.9625,0.9447,-0.8556,-0.1846,0.7168,1.0409,1.0032,-0.9634,0.9562,0.8333,0.9146,0.6735,-0.6997,-0.8676,0.8330,0.8803,0.9824,0.9863,-0.7257,-0.3913,-0.8494,0.5972,0.9308,1.0031,0.7075,-0.1794,0.9827,0.6803,1.0215,-0.9074,-1.0133,0.8460,-1.0045,-0.9734,0.9951,0.8872,-0.9640
-0.3806,1.0455,-0.0825,0.9657,0.9605,-0.8960,-1.0351,-0.4233,-0.7308,-0.8982,-1.0284,-0.9122,-0.8558,-0.9168,-1.0487,-0.9787,-0.9942,-0.9931,-0.0929,0.9096,1.0143,0.9795,1.0494,-0.0673,0.9462,0.9751,1.0221,0.9452,0.9415,0.9357,0.3949,-0.9377,-1.0044,-0.9753,0.8850,-0.9380,-0.9303,-1.0532,0.8414,0.1967,-0.8969,0.2864,0.1755,0.4156,0.9780,0.9600,-0.9075,0.3302,0.9682,-0.3091,-1.0305,-0.8321,0.8890,0.8679,0.1836,-0.5266,0.8949,-0.9664,-0.9788,-1.0464,0.1122,-0.9182,-0.7921,-0.9711,-0.7485,-0.9661,0.9037,-0.9672,-0.9346,-0.9327,0.8351,-0.9838,-0.2547,0.4254,-0.2580,-0.8842,-0.7680,-0.9290,-0.7764,-0.9456
-0.9711,-0.9246,0.9494,-0.9876,-0.9717,-0.7603,-0.3880,-0.9776,-0.3757,-0.9663,0.9864,-1.0084,-0.0081,-1.0341,0.8851,-0.9253,0.9089,-0.9405,0.9585,-0.4759,-1.0057,0.9132,-0.9656,1.0041,-1.0200,0.9750,-0.9172,-1.0374,-0.6096,-1.0128,0.0636,-0.9278,-0.2070,-0.9925,0.9894,-1.0489,-0.4202,0.8259,-0.6276,-1.1022,-1.0729,0.8557,-0.9001,0.1456,-0.9654,-0.9585,-0.2981,-0.9935,-0.8443,-0.0604,0.2423,-0.6892,-1.0563,-0.8711,0.8078,-0.9476,0.9252,-1.0180,0.9475,-1.0239,0.9355,-0.8657,0.9052,0.5673,-0.8729,-0.9819,0.9371,-1.0490,1.0196,-0.9108,-0.9048,-0.5512,1.0220,-0.9377,-0.9739,0.6195,-1.0080,-0.9528,1.0033,-0.9978
0.8633,0.9881,-0.9184,-0.9470,-0.9849,0.9915,0.9922,0.9106,1.0671,0.9102,-1.0390,-1.0025,-0.0958,0.9475,-1.0586,-0.9734,-0.6520,0.9385,1.0580,0.9494,-0.9285,-1.0371,0.1600,0.7477,0.2605,0.5672,0.8817,0.6239,-0.8736,-0.9776,0.9971,-0.5034,-0.9772,-0.9312,-0.9501,0.9771,0.9653,0.9843,-1.0000,-0.9427,-0.8469,0.7630,0.9167,0.9419,0.9029,0.9158,0.1075,-0.8998,0.9224,-0.2495,-0.9107,1.0274,0.9889,0.7923,-0.9761,1.0077,-0.8664,0.9502,-0.8889,0.9375,-0.9789,0.9371,0.7076,0.8923,-0.7810,-0.9544,-0.9897,-0.7542,-1.0155,-0.9199,-1.0394,-0.2976,-0.9418,0.8515,0.9531,-1.0051,-1.0362,0.5316,-0.3669,-0.0328
-0.9169,-0.9592,0.5868,-1.0065,0.4514,-0.8404,-0.6951,0.6207,-0.6756,-0.4320,-0.8435,-0.9316,-1.0214,-0.9473,-0.4930,-0.9277,-0.9433,-0.9951,0.6642,-0.8986,-0.8095,-1.0204,0.9181,-1.0190,-0.9235,-0.9385,0.9094,-0.9535,1.0383,-0.9529,0.8336,-0.9666,-0.1471,0.0425,-0.8028,-0.9196,-1.0196,-0.9999,0.8130,-0.9179,0.3717,0.9258,-0.8671,-0.9926,-1.0474,-0.7314,0.9938,-0.9439,-1.0150,-0.9119,0.2541,-0.8044,-0.2918,-1.0217,-0.7581,-0.9633,-0.9590,-0.0699,-0.9612,-0.9656,-0.9807,-0.2033,-0.9024,-0.9697,-0.9770,-0.9841,-1.0637,-0.8359,-0.3972,-0.9424,-0.9314,-0.4448,-0.9505,-1.0280,-1.0103,-0.9708,-0.9015,-0.9366,-0.9710,-0.9333
-1.0397,-0.9406,-0.9683,0.8106,-0.9337,-1.0463,-0.9834,-0.9257,-0.8301,-0.8278,-0.9368,-0.9039,-1.0507,0.1916,-0.9375,-0.9477,-1.0131,0.9479,0.4580,-0.9174,-0.7776,-0.8474,-0.9753,-1.0120,0.7695,-0.8840,-0.8688,-1.0247,-0.8711,-0.8896,-1.0100,-1.0809,-1.0736,-0.4981,-1.0238,-1.0215,-1.0724,-0.8333,-0.9785,-0.7473,-0.8639,-0.9132,-0.7375,-0.8998,-0.8035,0.3401,-0.9269,-0.0548,-0.9884,-0.9631,-0.8115,-1.0014,-0.9431,-0.9358,-0.9243,0.8046,-0.9699,0.9287,-0.7079,-0.9836,-0.9046,-0.6546,-1.0261,0.0491,-1.0137,-0.9517,-0.9874,-0.7943,0.4960,-1.0984,-0.9338,-1.0124,-0.7104,-0.8721,-0.9625,0.9323,-0.4089,-1.0032,-0.9493,0.9368
0.9473,0.9046,-0.9967,-1.0531,0.9383,0.9749,-1.0046,-1.0550,-0.9222,1.0560,0.9000,1.0241,1.0249,0.8963,0.9756,-0.9209,0.7958,0.1473,0.4556,0.9197,-0.8992,-0.1245,0.9679,0.7613,0.9123,0.8879,-0.9136,0.8277,-0.8206,0.9358,0.9668,0.9881,0.9230,-0.9597,0.9982,1.0160,1.0229,0.6306,-0.9469,-0.9633,0.9567,1.0300,-0.9548,-1.0288,0.8539,-0.9675,-0.7067,0.9844,-0.2472,1.0115,0.7987,0.5151,-0.9124,0.6936,-0.8576,-0.8289,0.6069,0.9189,0.8317,0.6087,-1.0668,0.3229,-0.8437,0.9339,1.0707,-0.9690,0.9128,0.9581,0.8969,0.7340,1.0030,0.9468,0.9924,0.9529,1.0073,-0.9014,0.1617,0.8462,-0.9562,1.0146
0.6650,-1.0342,-0.6238,0.9199,-1.0002,0.5525,-0.9706,0.9369,-0.8889,0.9965,-0.9659,-0.8799,1.0061,-0.2412,-1.0188,1.0179,0.2338,-0.8220,-0.8848,-0.2252,0.8560,1.0562,-0.6477,1.0071,-0.8833,0.8359,0.9279,0.9198,-0.9554,-0.8150,0.0059,-0.5807,-0.5846,0.5381,-1.0478,0.9837,0.2522,0.7990,-0.9493,0.3468,-0.8062,1.0067,-0.9842,0.9922,-0.8817,0.9899,-0.2974,0.9332,-0.5753,-0.8471,-0.5000,1.0079,-0.1340,0.7251,-0.1073,0.9202,0.7639,0.9617,-1.0205,0.9066,-0.9812,-0.4833,-0.1761,0.7728,-0.9719,-0.3068,0.7704,0.4993,-0.7022,0.9655,-0.9819,-1.0032,-0.9050,1.0110,-0.3264,-1.1298,0.6490,0.3130,-0.9240,0.9936
0.4696,-0.4450,0.8288,-0.9945,-0.9681,-0.9487,1.0058,-0.9520,1.0551,-0.9629,1.0214,-0.9875,-0.3304,-0.9429,0.9799,-0.9890,0.9764,0.0130,0.9368,0.5966,0.9955,-1.0145,1.0197,-0.1620,1.0828,0.0760,0.9036,-1.0204,1.0080,1.0477,0.8691,-0.6659,-0.2271,-1.0707,1.0143,-0.8772,-0.9606,-0.7779,0.9106,-0.7031,1.0245,-0.7366,1.0298,-0.9732,0.9868,-0.9044,0.8523,0.6488,-0.9114,-0.9474,0.9763,-0.9585,0.9598,-0.9280,0.9988,-1.0148,0.9674,-1.0406,0.9438,-0.9711,0.9736,-0.5775,0.7336,-1.0786,0.9585,-0.2452,1.0092,-0.9370,0.9436,-0.9284,1.0455,1.0313,-0.7418,-0.9148,-1.0920,0.6788,0.9449,-0.8775,0.9775,-1.0185
-1.0214,-0.6774,-0.5504,0.7563,0.5472,1.0002,0.4933,-0.9480,-0.9173,-0.1291,1.0148,-0.6117,0.9814,-0.9516,-0.4204,-0.9113,0.9541,-0.8563,-0.8908,-1.0480,-1.0098,0.6942,-0.1912,0.9019,-0.9742,0.9358,-1.0009,0.8132,-0.3447,1.0019,-0.5385,0.7554,-0.6334,-0.8581,-0.9265,1.0186,-0.1064,-0.6586,-0.9350,0.9986,0.5735,-0.9994,-1.0387,0.9908,0.3591,0.9988,-0.6347,-0.7072,-0.8818,1.0140,0.7955,-1.0743,-0.8564,0.9741,-0.9610,-0.1971,0.6959,0.3625,0.0225,-0.8210,-0.4992,1.0541,-0.7837,-0.6938,0.2661,-0.7162,0.7907,0.8992,-0.7816,-0.9085,-0.1797,0.9531,0.9791,-0.9852,-0.9733,-0.2308,0.7257,0.5660,-0.0745,-0.5240
0.7955,-0.2111,-1.0366,-0.8741,-0.5172,-0.9923,-1.0870,-1.1018,-0.9597,0.2486,0.7930,0.8802,0.9581,-0.5029,-1.0493,-0.8537,0.6755,0.9011,-1.1227,0.4734,0.9636,0.9673,-0.7366,-1.0066,-0.8502,-0.7434,1.0047,0.8962,0.2421,0.7422,0.8731,-0.9654,-0.9600,-0.9650,-0.9239,-0.9423,0.9242,0.2930,0.2278,-0.4784,-0.8316,-0.9164,-1.0771,-0.9538,0.9989,0.9741,-0.9366,-1.0092,0.7903,0.1429,-0.4939,0.1655,-0.6425,-0.9730,-0.9615,-0.9311,0.3917,0.7701,-0.3497,-0.8711,0.6154,-0.6105,-1.0404,-0.9840,-0.7924,-0.2645,0.9214,0.9577,-0.9566,-1.0476,0.6973,-0.0253,-0.9872,-0.8422,0.4152,-0.7137,-0.5900,-0.9228,-0.9432,-0.8302
1.0123,0.9337,0.5196,-0.5533,0.7898,0.6010,-0.8387,1.0097,0.1004,0.9362,0.9534,1.0255,0.8406,0.9447,0.9800,0.8792,0.9825,1.0080,-0.5269,-0.7756,1.0248,0.9078,1.0590,0.9380,1.0252,0.7638,-0.3613,1.0815,0.9608,0.9537,0.9747,0.9846,0.1147,0.8789,0.2278,0.9823,0.9479,1.0613,0.9651,0.9954,1.0654,0.5896,-0.6234,0.8288,0.8099,0.8522,1.0937,0.6810,0.8974,1.0252,1.0469,0.9245,0.8593,0.9154,0.8812,-0.9078,-0.5060,0.8579,-0.1055,0.9274,0.1210,0.9707,-0.4237,-0.9929,0.6079,1.0321,1.0179,1.0153,-0.4210,0.8674,0.8531,0.9365,0.9454,-0.7625,0.9512,-0.8759,0.3654,0.9909,0.8714,-1.0084
-0.8317,1.0387,0.9064,0.9226,-0.9335,-0.8470,0.9820,-1.0013,0.3961,0.4913,0.0709,-0.7574,-0.8247,0.7552,1.0012,-1.0215,-0.5436,-0.9825,0.9512,0.9122,1.0256,-0.9388,-0.9530,0.7752,-0.9576,0.9919,-0.3016,0.9474,-0.9774,-0.9089,-0.9356,0.9740,1.0220,-0.9425,-0.8703,-0.4344,-0.3865,0.7239,1.0319,-0.9923,-0.9843,-1.0058,0.9563,0.6918,-0.9244,0.9916,0.8813,-0.9682,-0.9384,-0.6119,1.0016,-0.7617,0.9809,-0.8819,0.8797,-0.2764,-1.0401,0.6987,-0.8438,0.9864,-0.9590,-0.8877,-0.4768,0.4190,0.8431,0.0881,-0.9077,0.4982,-0.8373,0.4566,-1.0176,0.9518,-0.9837,-0.9213,0.9629,0.8711,-0.7204,-0.9696,-0.9529,-0.6530


==> img/toy/42/graph.csv <==
FROM,TO
0,0
0,6
0,15
0,16
0,20
0,21
0,22
0,27
0,34
1,1
1,21
1,24
1,35
2,2
2,8
2,26
2,35
3,3
3,9
3,11
3,23
3,27
3,33
4,4
4,8
4,11
4,12
4,14
4,19
4,20
4,26
5,5
5,7
5,18
5,23
5,25
6,0
6,6
6,9
6,15
6,16
6,19
6,27
7,5
7,7
7,12
7,20
7,24
7,33
8,2
8,4
8,8
8,29
9,3
9,6
9,9
9,13
9,17
9,19
9,22
9,30
9,32
9,33
10,10
10,14
10,17
10,25
11,3
11,4
11,11
11,25
12,4
12,7
12,12
12,14
12,21
12,22
12,35
13,9
13,13
13,20
14,4
14,10
14,12
14,14
14,20
14,35
15,0
15,6
15,15
15,16
15,33
16,0
16,6
16,15
16,16
16,17
16,24
16,33
17,9
17,10
17,16
17,17
17,19
17,26
17,27
17,30
17,31
17,33
18,5
18,18
18,23
18,28
18,34
19,4
19,6
19,9
19,17
19,19
19,21
19,27
19,32
20,0
20,4
20,7
20,13
20,14
20,20
20,25
20,26
21,0
21,1
21,12
21,19
21,21
22,0
22,9
22,12
22,22
22,27
22,34
23,3
23,5
23,18
23,23
23,25
24,1
24,7
24,16
24,24
24,27
24,32
25,5
25,10
25,11
25,20
25,23
25,25
25,28
25,34
26,2
26,4
26,17
26,20
26,26
26,35
27,0
27,3
27,6
27,17
27,19
27,22
27,24
27,27
27,33
28,18
28,25
28,28
29,8
29,29
29,35
30,9
30,17
30,30
31,17
31,31
32,9
32,19
32,24
32,32
33,3
33,7
33,9
33,15
33,16
33,17
33,27
33,33
34,0
34,18
34,22
34,25
34,34
35,1
35,2
35,12
35,14
35,26
35,29
35,35


==> img/toy/74/data.csv <==
0.9469,-0.9944,0.7119,0.0657,0.9208,-0.5450,0.9407,-0.9009,0.8996,0.3099,0.1641,0.4696,0.9162,-0.9567,0.9046,-1.0165,-1.0320,0.8654,1.0111,-0.7530,0.8338,0.7893,0.8756,0.7862,-0.9622,-0.9327,-0.9471,0.8795,-0.9567,1.0773,-0.4878,0.9040,0.6997,0.9624,0.5205,-0.9455,1.0860,-0.9636,-0.1751,1.0833,-0.7780,1.0326,-0.9677,0.9796,0.0672,0.9189,-0.8433,0.0978,0.4817,0.8160,-0.8702,0.9414,-0.8818,1.0134,-0.9953,0.8690,-0.9754,1.0489,-1.0105,0.9653,-1.0337,0.8491,-0.9547,0.7225,-0.6318,1.0293,-0.9346,1.0048,-0.8715,-0.9063,0.4556,0.4092,0.7498,-0.1294,0.6797,0.8404,-0.9657,1.0045,0.6624,1.0299
1.0046,0.8665,-0.9265,-0.1903,0.9713,0.8883,-0.8517,-1.0184,1.0941,1.0157,-0.2589,0.8249,-0.9934,0.8828,0.9494,0.0618,0.8696,0.9771,-0.5100,1.0072,1.0017,0.9804,0.9883,0.5897,-0.9528,0.8142,-0.5608,1.0815,1.0191,1.0713,-0.9255,0.6308,0.9902,0.8842,1.0536,-1.0460,0.9518,0.8517,0.9949,0.9415,-1.0046,0.8841,-0.3105,0.9370,0.9601,-0.8626,-0.9756,0.9660,0.9446,1.0430,-0.9306,1.0126,0.9347,-0.6087,-0.4281,0.8907,0.8867,1.0561,-0.9195,0.9497,0.9750,0.3294,-0.8857,0.9922,1.0253,-0.8650,0.8694,-0.7250,0.7042,1.0301,0.9511,-0.5490,0.9631,1.0912,0.9701,-0.2024,0.5949,0.8987,-1.0256,0.9516
0.9186,0.0261,1.0446,0.8955,0.9644,1.0335,0.7324,0.9299,0.7749,0.8779,-0.9481,0.9137,0.9493,1.0419,0.0968,0.9317,1.0070,0.9747,-0.9984,0.9369,0.6614,0.8470,-0.3374,0.8772,-0.9437,1.1152,0.8934,0.7627,1.0795,0.9790,0.3084,0.6444,0.9889,0.9690,0.9793,0.9324,-0.7005,1.0078,-1.0005,1.0384,0.9831,1.0107,0.9314,-0.5259,0.6804,-0.5895,0.9339,-1.0048,-0.6307,1.0779,0.4929,0.9836,0.9046,0.7314,0.1450,-0.0520,-0.6587,0.9877,0.9256,-1.0457,1.0486,0.9249,1.0262,-1.0019,1.1231,0.9569,1.0482,1.0409,0.8758,-0.3834,-0.9672,0.9210,0.9539,0.8854,0.9817,0.4695,1.0072,0.6518,0.9238,0.9114
1.0198,-0.9544,0.3596,1.0250,-0.9945,1.0202,0.8955,0.9802,0.0532,-0.9029,0.2672,-0.8052,0.9694,0.9249,0.9569,0.9180,0.9681,0.8848,0.6783,-0.9451,0.9798,-0.2078,0.9885,-0.9734,0.8936,-0.5148,0.1599,1.0039,1.0176,0.0351,-0.5324,-0.9118,1.0249,0.9459,0.8355,-0.4380,0.9051,1.0121,0.2972,-0.9738,0.9579,0.9481,-0.7305,0.7582,-0.9464,0.9251,0.8366,-0.9527,-1.0069,0.9993,1.0182,-1.0243,0.9275,-0.6764,-0.6221,-0.0138,0.7374,0.9365,-0.9112,0.9509,-0.4420,0.9097,0.5807,0.8874,-0.9029,-0.6718,0.9194,0.9863,-0.9039,0.5921,-0.9898,0.9770,0.9250,0.9499,-0.4551,0.9503,1.0031,0.8530,1.0205,-0.0310
-0.9338,0.2690,-0.9299,0.9122,-0.9394,0.9311,-0.9349,0.9776,-0.8714,0.9836,-0.6928,0.9761,-1.0124,0.9713,-1.0134,0.9841,-1.0357,0.9479,-1.0452,0.9730,-0.5909,0.3297,1.0078,-0.9657,-0.8645,-0.9120,-0.9295,-0.9676,-0.9200,-0.4907,-0.9695,0.7360,0.7248,0.1825,-0.8146,-0.1480,-1.0473,0.9423,-0.1873,-0.9228,-0.7232,-0.7621,-0.9777,-1.0139,-0.5266,-1.0170,-0.8298,-0.8240,-1.0197,-0.9266,-0.6891,-0.8841,-0.8783,-0.9815,1.0368,-0.8824,-0.7496,-0.9841,-0.7659,-1.0320,1.0534,-0.8254,-1.0475,-1.0330,-0.8896,-0.7744,0.9149,-0.1287,0.9923,-0.9556,-0.7094,-0.7211,-0.4876,-0.9785,0.5769,0.5144,-1.1014,0.3063,-0.9362,-0.9530
-0.9308,-0.9344,-0.9564,0.9715,-0.9550,-0.8550,-0.9985,-0.9285,-0.8998,-0.7155,-0.1886,-0.7152,-0.9681,-0.9797,-0.6780,-0.5402,0.9332,-0.4705,-1.0795,-0.9592,-1.0003,0.2070,-1.0407,-1.0323,-0.9201,-0.9803,-1.0045,-0.3407,-0.6263,0.9112,-0.9668,-0.9998,0.4020,-0.9829,-0.9461,-0.9465,0.5157,-0.9538,-0.9539,-1.0257,-1.0005,0.6970,-0.9500,-1.0198,-0.9205,-0.8149,0.9529,-1.0246,-0.8252,-0.9659,0.9806,0.0932,-0.4875,-0.9826,-0.9543,-1.0082,-1.0138,0.6180,-1.0012,-0.4762,-0.9370,-0.9857,-0.9466,-0.8728,-0.0140,-1.0591,-0.9043,-0.1997,0.7186,-0.9930,-0.9414,0.6975,-0.5962,-1.0161,-0.9599,-0.6075,-1.0064,-0.8058,0.5705,0.9252
-1.0297,0.5914,0.8176,0.1733,0.8719,0.8709,0.9861,-0.8638,-0.2031,0.8568,1.0126,-0.4543,0.2133,-0.8637,0.9360,-0.7949,-0.9828,-0.9851,-1.0260,-0.9880,-0.9906,0.8612,0.7463,1.0751,0.9295,-0.8336,-0.0751,-0.9321,0.7241,1.0190,-1.0159,-0.9531,0.8914,-1.0463,-0.7807,0.9791,0.4940,-0.9819,0.9794,0.3211,0.0644,1.0304,0.9604,-0.8904,0.8231,0.6509,0.9056,1.0104,0.4670,0.9779,0.9257,-1.0227,-0.9077,-0.7284,-0.6674,0.2718,-0.9753,1.0370,0.9725,-0.8729,-0.9140,-1.0238,1.0135,-0.6928,-0.9431,0.8739,0.6436,1.0617,-0.9559,-0.9160,-0.4228,0.8262,0.6009,-0.9130,-0.9456,0.9405,0.6884,0.9342,0.9055,-0.9926
-0.9058,0.7649,-0.8970,-0.4099,-0.8886,0.9383,-0.5688,-0.9881,-0.8829,-1.0388,-0.3998,0.4210,-1.0271,0.3272,-0.5167,-0.5390,-0.9577,-0.9482,0.2955,0.7062,-0.9235,-0.9675,0.9433,-0.7671,-0.5231,-0.9002,-0.9371,1.0475,1.0156,0.9501,-0.9674,0.6897,-0.5742,-1.0450,-0.3289,-0.0531,-1.0221,0.6403,0.9964,1.0021,0.9667,0.9211,-0.8814,0.9953,0.8210,0.8219,0.9838,1.0019,0.8582,0.9674,-0.2926,-0.9564,-0.9900,-0.9415,-1.0448,-0.8900,0.1869,0.7478,0.7797,0.9612,-0.8884,-0.9270,0.9851,0.9283,0.9832,-0.7455,-0.9550,0.9696,-0.3465,-0.9426,-0.9821,-0.9923,-0.9286,0.1342,-0.9324,-0.9805,-0.1846,0.9570,-0.3737,-0.9346
-0.9039,0.1906,0.9489,0.9659,-1.0488,-0.7884,-0.9623,-0.7126,-0.8631,-1.0018,0.9621,-0.9325,-0.9483,-0.1870,0.9795,0.9891,-0.9204,-1.0688,-1.0170,-0.9512,-1.0205,-0.1107,-0.9782,-0.8226,0.2993,0.0511,0.9565,0.9073,0.9844,-0.8508,-0.7999,-0.3704,-0.7380,-0.9313,-0.7436,-0.4264,-0.8850,-1.0214,-0.9959,-0.9129,-0.6829,-0.9412,-0.8551,-0.9493,-0.7651,0.9634,1.0630,-0.9023,-0.8814,0.3321,0.8850,-0.9271,-0.8672,0.0112,-0.7763,-0.8136,-0.3747,0.3779,0.8174,-0.6737,-0.9362,-1.0321,0.4701,0.5430,-0.3455,-0.9339,0.8962,1.0364,-0.6362,0.8879,-0.0906,0.5936,-0.6144,-0.9595,-0.9327,-0.9766,-0.9027,0.8384,0.9767,-0.8925
-0.8192,-1.0406,-0.5685,0.8909,0.9378,-0.9846,-0.9497,0.7015,0.6252,0.5471,0.3910,0.6212,-0.7355,-0.6363,0.8963,-0.9957,-0.9232,-0.9668,-1.0530,0.8324,-0.9863,0.0327,-0.9803,-0.8939,-0.3980,0.9784,1.0129,0.2021,0.9370,-0.9156,-0.8806,-0.7970,0.9075,-1.0129,-0.9210,0.7720,0.8629,-1.0597,-0.8934,-0.9938,-0.9984,0.9579,0.9435,-0.9797,-0.8453,-0.9218,0.9697,0.7443,-0.7357,-0.9584,-0.1749,0.9297,0.7661,-0.9323,0.8162,0.8331,-0.7990,-0.9150,1.0100,0.6717,0.8189,-1.0594,0.8916,0.9128,-1.0569,-0.9857,1.0092,0.6266,0.2214,-0.9383,-0.9732,-0.1237,-0.0056,-0.7076,-0.9598,1.0514,1.0559,-0.4743,0.5456,0.6589
0.1259,-0.9409,-0.9570,-0.9104,0.3822,-0.9937,-0.9509,-1.0315,-0.9755,1.0753,-0.8559,1.0116,-0.8847,-0.9610,-0.9112,0.9738,-0.9039,0.9531,-0.9113,-0.9321,0.0590,0.4755,-0.5098,-0.8979,-0.9369,-0.9654,-0.5451,-1.1314,0.9129,-0.9902,0.9888,-0.5028,-0.8660,0.9694,-0.9670,-0.3244,-0.9191,1.0643,-0.5470,-0.9784,0.1350,-0.3698,-0.8732,-0.6160,-0.8699,-0.8943,-0.8634,-0.6818,-0.9316,-0.9878,-0.3075,-0.9552,1.0102,-0.9760,0.6878,-0.9247,0.6788,-0.8651,0.7520,-0.9208,0.9635,-0.8999,-0.9816,-1.0040,0.2214,-0.8813,-0.9992,-0.8726,0.9594,0.3731,-0.5035,-0.6025,-0.9881,1.0631,-0.9224,-0.9480,-0.7537,-0.9394,0.6928,-1.0114
-0.3708,-0.9215,-0.1987,-0.9921,0.1178,-0.9821,0.5658,-1.0211,0.5990,-0.6776,-0.0347,0.5088,0.9844,-0.9756,0.9144,-1.0501,1.0376,0.0869,-1.0163,-1.0650,0.6978,-0.9029,0.2180,-0.9122,0.9479,-0.8888,1.0337,-0.9479,-0.4972,-0.4335,0.8909,-0.7061,0.4488,0.9287,-0.9890,-1.0555,1.0691,-0.9109,-1.0541,-0.8602,-1.0138,-0.6792,0.8970,-0.7181,-0.6974,-1.0053,-1.0014,-0.7925,-0.8379,-0.9289,0.3633,-0.7406,0.8301,0.4596,-0.9398,1.0698,-0.8702,-0.9552,0.8919,-0.9328,0.8504,-0.9665,-0.9896,0.8667,-0.9497,0.1506,-1.0254,0.9938,-0.9075,0.9148,-0.6513,0.3831,-0.9541,0.8725,-0.9966,-0.1359,-0.9144,-0.5803,-0.9317,1.0334
0.3366,1.1250,0.7788,0.8360,-0.7711,0.9802,0.9301,1.0245,0.9144,1.0371,0.6412,0.9213,0.8964,1.0409,0.9238,0.9798,1.0831,-0.4377,0.8663,0.8423,1.0506,0.0704,0.9624,0.9379,0.9850,0.1954,-0.3034,0.9697,0.9476,0.9416,-0.6964,1.0603,1.0452,0.9649,1.0891,0.8749,0.0759,-0.8044,0.8237,1.0474,0.8978,1.0000,-0.8032,-0.6530,0.9601,0.9210,-0.9138,-1.0617,1.0270,0.9978,0.9979,0.9044,0.0193,1.0223,0.9500,-0.0044,1.0258,0.7499,-0.3221,0.8394,0.9890,0.9095,-0.7063,0.8448,0.9807,0.9279,0.9048,0.9244,0.2076,-0.7653,1.0281,1.0031,0.8976,0.6731,1.0049,-0.7671,1.0141,0.9820,0.9706,0.9757
-0.8680,0.6848,0.8434,0.8633,1.0034,-0.0299,-0.0884,-0.9553,-0.3971,-1.0513,-0.3742,0.9676,0.8775,-0.9153,0.9841,-0.9751,-0.2703,-0.9805,0.9563,1.0156,0.9749,-0.3333,0.7211,-0.9856,0.3532,0.9809,1.0181,0.7459,0.0726,-0.9433,0.2047,-0.8089,-0.5539,-0.5755,0.7998,-0.9735,0.8137,-0.9370,0.8105,1.0492,0.8994,0.6640,-0.1303,0.5868,-0.9760,-0.9105,-1.0204,-1.0010,-0.7894,1.0015,1.0174,-0.8540,-0.7826,-0.7636,-0.9418,-0.9895,-0.9917,-0.0316,-0.9407,0.0895,0.9194,0.0407,-1.0152,-0.5349,0.9193,0.9245,-0.4321,-0.9263,-1.0533,-0.9300,1.0240,-0.8460,0.5353,0.8724,-0.8263,0.7969,-1.0857,0.9519,-0.3919,-0.9618
-1.0780,-0.8640,-1.0261,-0.7948,-0.9819,-0.9634,-0.9374,-0.9563,0.8653,0.9918,-0.9766,-0.9853,-0.8642,-1.0183,-0.9630,0.7910,-0.9753,-1.0182,-0.7364,-0.4192,0.0307,-1.0198,-0.9738,-0.9648,-0.9651,0.3054,-0.9606,-0.3229,-0.9684,0.9256,-1.0063,-0.9156,-0.7424,-0.9202,-0.9854,-0.7230,-0.7681,-0.9168,-0.9760,-0.8760,-0.8771,-0.9057,-0.3106,-0.9129,-0.9212,-0.9401,-0.5877,-0.6950,-0.9351,-1.0878,-0.2109,0.3630,0.9166,-0.7982,-0.7918,-0.7031,-1.0673,-0.9965,-0.7828,1.0218,-0.8601,-0.9090,-0.1842,-0.9145,-0.7860,-0.9260,-0.9941,-0.8332,1.0180,0.7736,-0.9714,-0.9865,0.4918,-0.9563,-0.7769,-0.8490,-1.0068,-0.9636,0.9515,-0.9538
-0.7890,0.5635,-0.9657,0.7897,0.9815,-0.7932,0.9021,-1.0606,1.0288,-0.9516,0.6129,-1.0017,0.9856,-0.9275,0.8615,0.5000,1.0695,-0.9908,0.4392,-0.7726,-0.8608,0.9809,0.9108,-0.9840,-0.9943,-0.7835,0.5620,-0.9270,0.8910,-1.0001,0.9987,-0.8815,0.9215,0.3992,-0.6964,-1.0000,1.0059,0.6111,0.5743,-0.8946,0.9901,-1.0008,0.8670,-0.9991,0.9739,-0.9914,1.0178,-0.9505,0.7219,-0.8839,0.8904,-0.5483,-1.0005,-0.9649,0.9561,-0.6404,-0.8919,-0.9134,0.8318,-0.6568,0.9658,-0.7621,-0.9413,0.8844,-0.9063,0.9422,-0.9052,1.0052,-0.9733,0.9782,-0.9493,0.9584,-0.8587,0.4057,-0.8450,-0.8390,0.9809,1.0252,-0.8799,0.7878
-0.8699,0.0903,0.8869,-0.6768,-0.9330,1.0275,-0.7584,-0.0036,0.4488,1.0202,0.2996,0.9496,-0.9437,0.9838,-0.9948,-0.9131,-1.0186,-0.8727,-0.9576,0.6225,-1.0119,-1.0556,-1.0796,-0.9351,0.9957,0.9184,0.8163,-1.0027,-1.0172,-1.0499,-0.7858,0.8662,-0.9649,-1.0481,-0.8952,0.9685,-0.8194,-0.9885,-1.0683,-1.0667,-0.9630,-0.9943,-1.0136,-0.9466,-0.8985,-0.9335,-1.0052,-1.0850,-0.9960,-0.9135,-0.9105,-0.8063,0.7456,1.0040,0.9826,0.9198,-0.3799,0.7124,-0.8571,-0.4145,-0.9537,-1.0169,-0.4839,-0.9819,-0.9246,-0.9824,-1.0573,-0.7829,-0.7508,-0.9807,0.6070,-0.5162,-0.9054,-0.0466,0.9653,-0.8857,-0.9965,-1.0629,-0.9795,0.2512
0.7900,0.9356,-0.0341,1.0309,-0.9302,-0.6876,0.8399,0.8910,-0.9969,-0.2547,-0.7208,1.0222,-0.0979,-0.1949,0.9477,0.5401,0.9709,0.9818,0.8769,0.9109,0.8011,0.5855,0.9103,-0.0224,-0.2980,-0.9822,-0.9656,-0.9932,-0.0304,0.4262,0.7811,-0.9616,0.9888,0.9558,0.9062,0.9786,-1.0197,0.9960,0.7199,0.5145,0.6203,0.9457,-0.5586,-0.8495,0.9464,-0.5351,0.7066,0.9792,-0.8308,0.8670,0.3695,-0.7646,0.7005,-0.5601,0.9555,-1.0363,-0.8313,-0.9841,0.6172,0.3161,0.3780,-0.8336,-0.9144,0.7785,0.9264,-0.1544,-0.9518,0.9432,0.8090,0.9586,-0.9551,0.3261,-1.0685,1.0098,-0.8669,0.9824,-1.0150,0.9824,0.8691,0.9472
0.9541,-0.9113,0.9539,0.6862,-0.9472,0.9319,1.0012,1.0117,1.0294,1.0384,1.0325,0.9207,0.2297,0.9804,0.9635,0.9966,0.6678,0.9278,0.3489,0.9949,0.9467,0.9917,-0.8446,-0.8852,0.9626,0.3713,-1.0207,0.8311,0.5315,0.4137,0.1614,0.9875,0.8638,0.9286,0.4604,0.8865,-0.9139,1.0030,0.8616,0.9836,-0.8482,-0.5274,-0.8635,0.9697,-0.9609,1.0265,-1.0012,-0.8360,0.6405,0.9059,-0.9608,-0.7755,-0.1868,1.0024,0.8636,1.0027,-0.9745,-0.7119,0.6870,0.8875,0.3410,0.8258,0.9840,-1.0044,0.6332,0.9245,1.0353,-0.5331,-0.4644,0.9579,0.7907,-0.9077,-0.5938,0.2396,1.0492,-0.7256,0.9773,-0.8577,0.9891,0.2074
-0.8331,-1.0109,0.9742,-0.8865,-0.8802,-1.0286,-0.9602,-0.8441,-0.2963,0.9677,-0.9780,-0.1407,-1.0180,-0.9593,-0.0115,0.0195,-0.9162,-0.0800,-0.9821,-0.8736,-0.0110,0.7732,0.9890,-0.8874,-1.0019,-1.0124,0.9286,0.9327,-0.7935,-0.3430,-0.7779,-0.9031,-1.0358,-0.8087,-1.0033,-1.0157,-0.9691,1.0305,-0.9249,0.1302,-0.8843,-0.9871,1.0010,0.5847,-0.9995,0.5816,-0.9765,-0.8708,0.4022,-0.9123,-0.9320,-0.8633,0.9319,0.5697,-0.9992,-0.9881,-0.8924,0.8995,0.8975,-0.9559,-0.2094,0.7659,-0.6592,-0.9026,0.9486,-0.9163,-0.8330,-0.8837,-1.0342,0.2670,-1.0045,-0.5839,-0.1934,0.9425,-0.9373,-0.9437,-0.8530,-0.9819,0.8319,-0.9445
-0.9236,-0.3694,0.9550,1.0355,-0.9344,-1.0397,-1.0484,-0.7817,-0.9800,-0.9668,-1.0483,-0.8734,-1.0090,-0.5157,0.7848,0.1159,0.6274,0.8206,0.9943,0.9845,1.0026,0.8875,-0.9245,-0.9910,-0.7638,0.6516,0.8943,0.5378,0.7996,0.9769,-0.7887,0.8265,-0.9182,-1.0313,-0.8604,0.8751,1.0381,-0.8853,0.7955,0.9419,1.0078,0.8600,0.4672,0.9557,1.0006,1.0063,0.9712,-0.4937,0.7749,0.9598,0.9681,-0.8197,-1.0328,0.6349,-0.8968,-0.8481,-0.7807,1.0088,0.9704,0.9200,-0.5031,0.6577,1.0530,0.9373,-0.1827,0.8536,-0.5738,0.9780,-0.7887,0.0050,1.0331,0.9748,-1.0669,-0.6633,0.9968,0.9105,0.7895,0.9921,0.9371,1.0299
1.0287,-0.9003,0.9667,0.9804,0.7228,0.8616,0.9634,0.7415,-0.2401,1.0970,-1.0166,0.9787,-0.8929,0.9317,0.1978,0.9477,-0.9248,1.0612,-1.0166,0.8277,0.9766,1.0475,0.7709,0.9163,-0.8693,0.9832,1.0078,0.9346,-0.4333,0.9202,-0.6558,0.9926,0.7676,0.9745,-0.9348,1.0403,0.9130,0.9968,-0.9169,0.8531,0.8902,0.5748,0.8822,0.6717,-0.6068,0.9598,0.2386,0.9136,-0.8965,0.8978,0.9298,0.7815,-0.9690,0.0598,0.8403,0.9009,0.1497,0.1086,0.9140,0.2437,0.7187,0.5159,0.8474,0.2708,0.9895,0.5186,0.4260,-0.7534,0.7209,-1.0181,0.8742,0.9762,0.8994,-0.8934,0.9251,0.5147,0.9707,-1.1481,-0.8696,0.6382
-0.8105,-0.9381,-0.5197,0.8721,0.9318,0.6594,0.3667,0.6213,1.0252,-0.8699,0.7909,-1.0494,0.9213,0.6497,0.8369,-0.9266,0.9149,-0.2735,1.0694,0.8566,0.8886,1.0378,0.4345,1.0069,-0.6736,-0.9059,-0.8457,-0.9338,1.0310,-0.8661,0.9848,-0.7299,0.9463,-0.9933,0.5667,-0.2965,-0.7762,-0.9018,0.8274,-0.9910,0.8747,-0.9421,-0.7048,-0.8481,0.0824,-0.8684,0.8175,-0.2158,-0.9373,-0.9246,0.9835,-0.8985,-0.8982,-0.9619,0.4396,-0.5288,-0.9075,-0.9863,-0.7104,0.8336,-0.9882,0.9927,-0.9369,-0.4506,-0.5860,0.8914,-0.9223,0.9546,-0.7529,-0.9733,-1.0059,0.8038,-1.0217,0.6303,-1.0455,0.7864,-1.0528,-0.5829,-1.0310,-0.7408
0.7617,-0.8669,-0.6094,-0.9287,1.0295,0.9203,-0.9280,0.8974,0.9016,1.0073,-0.6152,0.3102,0.9121,-0.6827,-0.8818,0.9870,-0.1526,-1.0278,-0.9429,-0.8940,-0.3638,0.9260,-0.8128,0.8641,-0.9654,-1.0674,-0.3436,-0.5373,0.9185,-0.9699,1.0388,-0.9458,0.9605,1.0907,-0.9877,-0.9456,-0.8313,1.0419,0.0343,-1.0367,-0.7697,-0.9037,-0.0741,-0.4771,0.0768,-0.9020,-0.6488,-0.0240,0.9560,-0.7613,-0.3199,-0.8778,0.7541,-0.9932,0.8057,-0.9620,0.8124,-0.9327,-0.0312,-0.9481,0.4576,-1.0168,-0.9911,-0.1645,1.0053,-1.0183,1.0470,-0.9147,0.9783,-0.9998,-0.9881,0.6186,-0.5760,0.8230,-0.9869,-0.9574,0.9256,-0.9174,1.0234,-0.9628
-0.9611,-0.7117,-0.7329,1.0116,-0.8908,0.9589,0.4389,0.7402,-0.0652,-0.1579,0.9338,-0.9774,-0.8071,-0.6629,-0.8289,0.9479,-0.8979,-0.9961,-0.8825,-0.9688,-0.6395,0.4070,-1.0160,-0.2728,0.9895,-1.0733,-0.0753,-0.9500,0.8940,-0.8760,-0.9365,-0.1268,-0.3687,-0.9505,-0.5495,-0.9952,0.9943,-1.0158,-0.9716,-1.0028,0.5931,-1.0070,-0.9727,-0.9483,-0.8479,-0.9499,1.0140,-1.0285,-0.7539,-0.9246,0.9028,-0.9596,-0.5541,0.9659,-0.9600,-0.8904,-0.9470,-0.9933,-0.4646,-0.7288,-0.4272,-0.8192,-0.9639,0.9784,-0.9811,-0.8625,-0.9529,0.9298,-0.8081,-1.0045,-0.8005,0.3180,-0.9672,-0.9798,0.0598,0.4382,-0.8949,-0.8889,0.9261,0.3731
0.5374,-0.3831,-1.0001,-0.8632,-0.9692,-0.5179,-1.0011,0.5531,-0.9155,0.0536,0.8786,-0.8867,0.3744,1.0239,-1.0240,0.7832,-0.2033,1.0549,-0.7727,0.7737,-0.9746,0.4660,-0.6468,1.0277,-1.1473,1.0442,-0.9106,0.5716,-0.9994,0.9582,-1.0367,0.8961,0.9658,-0.8091,-0.4479,-0.9655,0.8179,0.8377,-0.8967,-0.8502,-0.4071,-0.8469,0.8169,-1.0106,-0.8645,-0.9572,-0.9019,-0.6041,-1.0189,0.8420,-0.9813,1.0002,-0.8953,-0.3570,-0.3965,0.0625,-0.4229,0.9033,-0.9063,0.9374,-0.8123,-0.9526,-0.6973,-1.0097,0.1517,-0.8744,0.8893,-0.9323,1.0706,-1.0304,1.0146,-0.8647,0.9540,-0.7830,-0.8949,0.3622,-1.0218,-0.5421,-0.8934,0.2063
-0.7439,0.9462,0.9429,-0.0676,-0.6980,0.9504,-0.6037,-0.9255,-0.9259,-0.9543,0.1084,0.5984,0.2752,1.0175,0.8528,0.7900,-0.7899,-0.1844,1.0386,0.9883,-0.0297,-0.1372,-0.4991,0.3874,0.9379,0.9868,0.9952,0.9445,0.9496,0.9249,0.8825,0.8639,0.3932,-0.9413,0.3752,1.0035,1.0039,0.2997,-0.9598,0.7494,1.0532,-0.5669,0.7929,0.9385,0.6217,-0.9112,0.9376,0.5710,0.9866,0.9124,0.9967,-0.1334,0.8883,0.9379,0.9043,-0.8921,0.9718,1.0430,0.8108,0.9859,0.9526,-1.0260,0.8807,0.6433,0.4073,0.9911,-1.0057,0.8595,-0.4751,0.7516,0.6088,0.8669,-0.4362,0.9836,0.9337,0.9776,1.0400,1.0264,-1.0559,0.2183
-1.0134,-0.9855,-0.9281,-0.9459,-0.4765,-0.9412,-0.9666,-1.0193,-0.9548,-1.0790,0.8991,-0.8552,-1.1014,-0.9611,-0.8747,-1.0051,0.5722,-0.8717,-1.0132,-0.8531,0.5023,-0.7917,0.7805,-0.9519,-0.8484,-0.9706,-0.9746,-0.9656,-1.0931,-0.1681,-0.9534,0.3822,0.8355,-1.0377,0.7934,-0.6377,-0.9310,0.4871,-0.9196,-0.6991,-0.9642,-1.0501,-1.0354,-0.1210,-0.9825,-0.9478,-1.0073,-0.7157,-0.9568,-1.0644,-1.0571,0.5292,-0.8855,-0.6271,-0.6426,-0.6676,-0.8354,-0.9785,-0.9279,-1.0059,-0.8994,-0.9830,-0.9916,-0.8956,-0.7825,-0.9248,-0.9763,-1.0364,0.8901,-0.7238,-0.9666,-1.0348,0.9424,-0.9912,-0.3639,-0.9628,-0.9829,-0.0062,-0.9889,0.8682
0.9823,-0.9261,-0.9532,0.9233,0.6011,0.5008,-0.9338,0.7917,0.9831,-0.9378,-1.0679,0.9294,-0.9313,0.9030,-1.0037,-0.9277,-0.6749,-1.0005,0.7835,0.8579,-0.9697,-0.9695,-0.8215,-0.9780,-0.9653,0.9107,-0.1711,1.0207,-0.9226,-1.0057,-0.9829,-0.7017,-0.8954,-0.9991,-0.7123,-1.0779,0.9361,-0.5167,1.0103,-1.0359,-1.0451,0.9826,-0.9144,0.9022,0.3460,-1.0214,0.5370,0.0414,0.9048,-1.0308,-0.9509,0.9911,-0.9388,-0.2793,-0.0964,0.3684,-0.3044,-0.9455,-0.9948,0.4034,-0.9449,-0.9911,-0.9347,0.7891,-1.0116,-1.0330,0.9543,-0.9875,0.2102,0.7078,0.2135,-0.9322,0.7282,-1.0232,-1.0267,-0.9292,0.8841,-1.0821,-0.9592,0.9898
-0.9671,0.5895,0.8387,-0.9558,1.0298,0.9750,-0.9515,-0.6841,-0.9177,-0.8959,-0.8738,-0.8594,-1.0024,-0.9579,-0.9698,-0.7558,-0.8628,-0.7363,-0.9563,-0.7308,-0.9048,-0.7951,-1.0598,-0.9691,-0.9820,-0.8259,-0.9652,-0.8841,-0.9722,-0.2114,0.4516,0.8807,-0.5428,-0.7174,-0.9364,-0.7017,-1.0228,-0.9480,-0.9860,-0.6341,-0.9193,-0.7056,0.8445,-0.9948,0.1526,-0.8710,-0.8687,0.9673,0.9741,0.1295,-0.9044,0.8560,-0.9312,-1.0026,-0.7274,-0.5367,-0.6782,-0.8554,0.1050,-0.9280,-0.9662,-0.9301,-0.9784,-0.7046,0.2877,-0.9330,-0.9593,-1.0541,0.9892,-0.9937,0.4896,-0.8797,-0.8788,-0.5480,-0.5639,-1.0166,-1.0386,-0.9041,-0.7876,-0.6588
0.9067,-0.9070,0.9077,-0.9099,0.9355,-1.0614,0.6114,-0.2699,0.8694,-0.9300,0.9715,-0.8831,0.9002,0.5384,0.3205,0.9905,1.0286,0.9272,-0.2979,0.9270,0.7923,0.9921,0.8550,0.1288,-0.9956,-0.9522,-0.9167,-1.0005,-0.9357,0.7311,-0.9344,0.6776,0.9534,0.9616,0.9703,-0.9951,0.8947,-0.8432,0.8107,0.7142,-0.8010,1.0352,-0.4716,-0.8107,-1.0213,0.9635,-0.7437,1.0225,-0.9120,0.8685,-0.8165,0.9056,-0.9444,0.9440,-0.8725,-0.0153,-1.0333,-0.8539,-0.9640,0.9208,-0.8654,-0.9464,-1.0204,-0.9976,0.8947,-0.9808,0.9460,0.4530,0.8750,-0.4723,0.9704,-0.3860,1.0161,-0.8886,0.9072,-0.6984,0.8173,-1.0448,0.9424,-0.9996
-1.0315,-0.2626,0.9436,0.9243,-0.9762,-0.5915,-1.0872,-0.9642,-0.9757,-0.9104,-0.9489,-0.9209,0.5439,0.8873,0.9329,0.9970,-0.9404,-1.0021,-1.0024,0.3832,0.6003,-0.9460,-0.9885,-0.4668,0.9778,0.9926,0.9083,0.9824,0.7657,-0.2321,-0.9761,0.3426,-0.1028,-0.9899,-0.8352,0.9386,0.9450,-0.8158,-0.1969,0.9739,1.0149,0.9319,0.3448,-0.9613,0.8216,1.0693,0.9908,-0.9165,-0.6738,0.9707,0.9601,-1.0144,-1.0303,-1.0340,-0.4417,0.8945,0.9941,0.8578,0.7767,0.8466,-0.3566,0.2231,0.9838,0.9509,0.7603,0.4104,0.9515,0.9434,-0.4782,-0.9491,0.9716,0.9572,0.5013,-0.9750,0.8889,1.0534,0.3316,0.9495,0.9921,-0.9551
-0.7391,-0.9215,-0.9522,-0.9983,-0.9372,-0.9163,-0.9090,-0.9706,-0.9585,0.9339,-0.7594,0.7542,-0.4091,-0.8826,-0.9987,-0.9923,0.9196,-1.0370,0.9508,-0.9001,0.9702,0.2512,0.4411,-0.9837,-0.8622,0.8667,-1.0372,-0.5829,-0.9228,-0.8729,0.9184,1.0553,-1.0447,0.9774,-0.9153,0.5236,-0.3458,-0.7018,-0.9598,-0.4417,-0.9839,-0.8679,-0.9997,-0.6430,-0.9554,-1.0247,-1.0571,-0.7323,0.3135,-0.4103,-0.9134,-0.8804,0.9706,-0.9703,-1.0854,-0.9751,-0.4731,-0.9589,-0.9107,0.0188,1.0388,-0.9240,-0.8248,-0.8796,-0.9672,0.8303,0.9214,-0.9377,-0.9752,0.5272,-1.0413,0.7803,0.8438,1.0646,0.3880,-1.0098,-1.0687,-0.9743,-1.0781,-0.7369
-0.9476,-0.9271,-0.5980,-0.9272,-0.9940,-0.3322,-0.6269,0.7119,1.0075,1.0322,-0.8206,-0.9561,-1.0181,-0.9325,-0.7995,-0.5567,-0.9729,0.6208,0.9162,0.9952,0.9980,0.4727,-0.9156,-0.9607,-0.9493,-1.0474,-0.9575,-0.9057,-0.9762,-0.9939,-0.9758,-0.9948,-0.3199,-0.8573,-1.0027,-0.2539,-0.9699,-1.0394,0.4990,0.2775,-0.9843,-1.0033,0.6584,-1.0015,-0.6409,-0.9731,-1.0442,-0.8158,-0.9935,-1.0809,-0.9376,-0.9636,-0.8934,-0.9836,-0.8813,-0.8952,-1.0641,-0.9401,-0.9247,-0.7018,-0.9348,-0.9092,-0.1501,-0.9709,-0.9230,-0.9102,-1.0346,-0.5997,-0.6784,-1.0188,-0.9002,-1.0406,-0.4535,-0.9481,-0.9343,-1.0399,-0.9317,-1.0202,-0.7612,-0.1547
-1.1149,-0.9592,-1.0709,0.8366,-1.0063,-0.4128,1.0243,0.9834,-0.3367,-0.8728,-0.8943,-0.7573,-0.9910,-0.9511,-0.6980,-1.0094,-0.7060,-0.9708,-1.0836,-0.8924,0.8242,-0.8829,0.8261,-0.8604,-1.0044,-0.8503,-1.0091,-0.7655,-0.8028,0.9460,-1.0692,-0.4702,-0.2436,-0.9615,-0.9612,-0.8806,-0.7928,-0.9564,-0.9328,-0.9605,-0.7627,0.4750,-0.8854,-0.7662,-0.7062,-0.4337,-0.9446,0.8630,-0.4117,0.1522,-0.5918,0.4098,-0.7089,-0.0310,-0.9163,-0.9327,-0.7316,-0.9738,-0.9574,0.8695,-0.8969,-0.9953,-0.8958,-0.7661,-0.6436,0.7501,-1.0583,-0.9109,-0.8544,-0.8697,0.8970,-0.7435,-0.8391,-0.8792,-0.9048,-0.9960,-0.9505,0.5715,-1.0358,-0.9671
-1.0299,-1.0116,-1.0141,0.9839,-0.8878,-0.9314,1.0420,-1.0138,-0.9696,-0.9542,-0.7961,-0.8609,-0.8970,-0.0278,0.2598,-0.6961,0.7785,-1.0149,-0.9510,-1.0748,-0.9299,0.5162,-0.3220,-0.9001,-0.9214,0.0815,-0.9698,-0.9825,0.9415,-0.7209,-0.9581,-0.6175,-0.4890,0.4785,-0.9598,-0.9713,-0.8236,-0.9466,-0.9361,-0.9351,-0.7954,0.2188,0.6597,-0.9495,-0.6996,-1.0708,0.9452,-0.9336,-0.4687,-0.8918,0.9993,-0.7551,-1.0012,-1.0486,-0.9337,-0.8589,-0.9081,0.8930,-0.9754,-1.0426,0.6746,-1.0337,-0.6449,-0.9156,0.0850,-0.8230,-0.9785,0.8521,-0.0170,-0.9964,0.2629,-0.9638,0.7697,-0.8773,-1.0772,-0.2457,-0.9707,-0.1939,-0.7180,1.0524


==> img/toy/74/graph.csv <==
FROM,TO
0,0
0,4
0,10
0,20
0,23
0,27
0,33
1,1
1,9
1,10
1,28
1,32
2,2
2,3
2,12
2,13
2,29
3,2
3,3
3,5
3,31
3,35
4,0
4,4
4,15
4,16
4,18
4,22
4,26
4,30
5,3
5,5
5,8
5,10
5,12
5,20
5,29
5,31
6,6
6,11
6,14
6,33
7,7
7,12
7,14
7,16
7,17
7,34
8,5
8,8
8,10
8,14
8,24
8,27
8,33
9,1
9,9
9,11
9,23
9,33
10,0
10,1
10,5
10,8
10,10
10,11
10,14
10,25
10,27
10,33
11,6
11,9
11,10
11,11
11,12
11,14
11,16
11,25
12,2
12,5
12,7
12,11
12,12
12,25
12,28
12,35
13,2
13,13
13,21
14,6
14,7
14,8
14,10
14,11
14,14
14,31
14,32
15,4
15,15
15,18
15,20
15,21
15,26
15,30
16,4
16,7
16,11
16,16
16,20
16,21
17,7
17,17
17,30
18,4
18,15
18,18
18,19
18,22
18,24
19,18
19,19
19,22
20,0
20,5
20,15
20,16
20,20
20,21
20,24
20,34
21,13
21,15
21,16
21,20
21,21
21,22
21,31
21,34
22,4
22,18
22,19
22,21
22,22
22,34
23,0
23,9
23,23
23,34
24,8
24,18
24,20
24,24
24,27
24,31
25,10
25,11
25,12
25,25
25,32
26,4
26,15
26,26
26,34
27,0
27,8
27,10
27,24
27,27
27,32
28,1
28,12
28,28
29,2
29,5
29,29
29,31
29,33
29,34
29,35
30,4
30,15
30,17
30,30
30,32
31,3
31,5
31,14
31,21
31,24
31,29
31,31
31,33
31,35
32,1
32,14
32,25
32,27
32,30
32,32
32,33
33,0
33,6
33,8
33,9
33,10
33,29
33,31
33,32
33,33
34,7
34,20
34,21
34,22
34,23
34,26
34,29
34,34
35,3
35,12
35,29
35,31
35,35


==> img/toy/96/data.csv <==
-0.9406,-0.8693,0.4522,-0.8299,-0.9675,-1.0034,0.9469,1.0182,-0.4530,-1.0496,-0.9133,1.0684,0.8071,0.8204,0.4201,-0.9885,0.8374,0.1783,-0.9326,-1.0132,-0.9083,0.9861,-1.0075,-0.9766,0.9791,-1.0534,-1.0157,1.0368,0.3694,0.0341,0.9539,-0.9895,-0.9588,0.4748,-0.9664,-0.9302,-1.0528,0.7605,-0.9190,-0.9844,0.5862,-0.9600,-0.6044,-1.0206,0.7402,-0.9805,0.7430,0.9345,0.9287,0.4546,0.3042,0.1845,-0.9528,-1.0101,0.7594,-0.9884,-0.9600,1.0453,0.7439,0.7506,-0.3802,0.9397,0.6551,0.0962,0.9840,0.9416,0.8884,-1.0494,-0.9377,-0.6595,0.9722,0.8898,1.0107,-0.3529,-0.9417,0.7216,1.0313,0.8694,-0.5913,-0.8911
0.8806,1.0869,-0.6629,0.9273,0.9166,0.8618,0.6975,1.0685,1.0412,0.8924,1.0352,0.9373,1.0251,0.8480,0.8578,0.9642,0.7468,1.0334,0.8849,0.9822,0.9229,0.9401,1.0360,0.9418,0.9291,-0.3826,0.9833,0.5348,0.0842,0.6126,-0.9706,0.9628,0.7165,0.9056,1.0604,0.8489,1.0266,-0.4306,-0.9198,0.9684,-0.8464,0.3171,1.0043,-0.1402,0.9421,0.6780,1.0487,0.9615,1.0349,-0.9598,0.1965,-0.8710,0.9560,0.9903,-0.4551,0.0254,0.9637,0.9194,0.8982,0.9349,1.1052,-0.7494,-0.4242,1.0174,0.6441,0.9540,1.0773,0.9550,1.0590,-0.8386,0.9889,0.6337,0.8888,0.7783,0.7413,0.9591,1.0260,1.0308,0.2655,1.0310
0.9418,-0.8063,0.9818,0.7493,-0.2404,0.9504,0.5901,0.2175,1.0124,1.0073,-0.1717,0.9630,0.9855,-0.8352,0.8216,0.4647,0.7046,0.6582,0.2565,0.9200,0.9196,0.5018,0.3968,0.7958,-0.8419,1.0630,0.8432,0.9619,0.9269,0.9685,0.4177,1.0007,-0.7026,0.2478,1.1064,0.9478,0.2086,-0.8111,0.9071,0.8812,1.0256,-0.5941,-0.4198,1.0695,0.8321,-1.0270,0.9976,0.9670,0.9987,1.0184,0.9018,0.9086,-0.9784,0.9835,1.0079,-0.7388,0.4045,1.0182,-0.8316,0.9148,0.9683,0.9605,1.0813,0.9471,0.0318,0.9009,0.7290,0.0559,0.9183,0.8141,0.4293,1.0120,-0.4783,0.9327,1.0836,0.3563,0.7572,0.9699,0.9978,0.6637
0.8960,1.0386,0.9720,0.8829,-1.0020,0.0092,-0.7592,0.8991,0.9990,1.0028,-0.2738,0.9754,0.8978,0.8604,-0.9204,0.9851,1.0357,0.8868,-0.7417,0.9991,-0.7186,0.8163,0.8473,0.9175,0.7356,1.0542,0.9676,0.4519,0.5698,-0.9926,-0.8893,-0.9857,0.9305,0.7608,1.1242,1.0188,-0.6197,-0.9596,0.8364,-0.9539,0.9239,0.3702,-0.7025,-0.3338,-0.7180,0.8024,1.0113,1.0151,0.5508,0.9828,-0.9717,0.9936,0.3861,0.9664,1.0011,0.8899,0.8925,0.9363,0.9668,0.7560,0.9651,0.9819,-0.7464,0.4366,0.8866,-0.8769,0.9538,0.9988,1.0215,0.9150,1.0026,-0.4026,0.8895,-0.9918,0.9930,0.9967,0.9914,0.5088,0.8008,0.8697
0.9809,-0.5482,0.9047,0.4994,0.8624,1.0104,-0.5989,0.9898,0.9372,0.9970,0.8921,0.9222,0.9259,0.9253,0.8811,0.3867,0.8856,0.9095,0.9388,0.9792,0.9538,1.0143,0.9782,0.9766,0.9337,0.7340,0.9458,0.9067,-0.3299,0.9875,-0.1064,1.0809,0.4559,0.8830,0.6501,1.0040,0.4767,0.8627,0.5845,-0.0310,0.9169,1.0089,0.7817,0.0288,0.6265,0.8327,0.2675,0.9287,0.0028,1.0023,-0.9433,0.9196,0.9932,0.9615,0.9834,0.5160,0.0267,0.9704,0.9753,0.9575,0.9384,1.0057,1.0326,-0.8984,0.6696,0.8875,0.9476,0.9603,1.0847,0.7475,0.3001,0.9384,0.9873,-0.9303,0.9227,1.0264,1.0690,0.7857,1.0346,-0.8889
-0.9858,-0.7370,-0.4292,-0.3852,-1.0115,-0.8949,-1.0167,-0.8193,0.8784,-0.9909,0.3848,-0.7194,-0.5326,-0.3545,-0.5951,-0.0492,0.9971,0.3598,-0.9100,-0.9533,-0.9188,-0.9248,0.9639,-0.9785,-0.6094,0.8956,-0.9225,-0.4573,-0.6054,-0.9919,-0.9819,-0.9407,0.3608,0.1490,0.9688,-0.9395,-0.4265,-1.0470,-0.9203,-0.5368,0.7080,-0.9644,-0.8569,-0.8404,-0.5640,-0.0086,0.9986,-0.0621,-0.0237,-0.0514,0.0397,-0.9880,1.0411,0.8760,-0.8923,-0.9488,-0.9519,-0.2670,-0.9779,-1.0848,1.0556,-0.4669,0.8632,1.0039,-0.9451,-0.4611,-0.9851,0.9127,-0.9894,-0.9343,-0.9727,-0.8954,-1.0424,-1.0311,-0.8802,0.9699,0.4299,-0.9536,-0.9093,0.5711
0.8990,-0.9673,0.9662,0.7760,-1.0060,-0.9386,1.0238,-1.0347,0.9950,-0.8285,-1.0081,0.9356,0.8551,-0.9920,-0.9336,0.3394,-0.8662,0.9778,0.8895,-0.9398,-0.0321,1.0041,-0.8539,-0.9443,0.9151,0.4826,-1.0210,0.9051,-0.9143,0.9854,0.8677,0.9574,0.8866,0.9557,0.7866,-1.0434,0.1583,1.0087,-0.6081,0.9735,-1.0474,-0.3505,0.7793,0.8679,0.9662,-0.9126,0.9299,0.6653,1.0355,0.7663,-0.9764,0.9779,0.6774,-0.9358,0.9804,-0.9766,0.5149,0.9511,1.0089,-1.0407,0.0409,-0.9400,-1.0469,-0.9667,-0.8922,-0.9530,-1.0206,0.8715,-0.8171,0.9487,-0.6593,-0.9802,0.9747,0.8560,-1.0060,0.9446,-0.8488,-0.9675,-0.8986,-0.1717
0.6561,-0.8572,-0.9967,-0.9882,-0.9915,0.8184,-1.0768,-0.9332,-0.9686,-0.8112,0.7189,-1.0126,-0.7761,-0.8680,0.8334,-0.9968,-0.9147,0.7702,-0.9757,1.0014,-0.9709,0.3443,-0.8740,-0.9595,0.8300,-0.9539,-0.3831,-0.2869,0.6154,-0.9665,-0.7571,0.6386,-1.0091,-1.0237,-0.9158,0.7512,-0.5129,-0.9541,-1.0425,1.0114,0.0732,0.7263,0.3832,-0.9605,-0.9353,0.6713,0.2610,-1.0383,0.9137,-0.9234,-0.4033,-1.0355,-0.9415,-0.8944,0.0114,-0.9241,-0.5153,-0.9820,0.9399,-0.9460,0.9904,-0.8978,0.4548,0.1214,-0.9019,-0.3621,-0.9632,-0.9204,0.7987,-0.9755,-0.2068,-0.8069,-0.8753,-0.4186,-0.9499,-0.7777,-0.9187,-0.8578,0.9170,0.3269
0.2432,-0.9788,-1.0187,0.9493,-0.9755,-0.5023,-0.1696,-1.0051,-1.0235,0.9480,-0.9989,0.9563,-0.9755,0.8787,-0.9885,-0.5429,-1.0168,0.9899,-0.8978,-0.1696,0.2075,-0.9115,-0.6871,0.5418,-0.6287,-0.2463,1.0467,-0.9982,0.9602,-0.9820,0.7511,-0.5273,-0.9838,-0.8705,0.9892,0.1785,0.9835,-0.9457,-0.3010,0.5877,-1.0269,0.9970,-0.8211,-0.0976,-1.0026,-0.9794,-0.9003,1.0234,0.3999,0.9432,0.7291,-1.0320,-0.5679,-0.9848,0.9471,-0.4460,-0.9602,0.2921,-1.0045,0.8795,-0.9661,0.9226,-0.7666,0.7328,-0.5761,-0.9940,-0.8185,-1.0095,0.9334,-0.9239,0.6932,-0.9463,0.8955,-1.0012,-0.9169,-0.9870,0.7518,-0.8299,0.1930,-0.8291
1.0228,1.0118,0.9314,0.9078,0.8604,0.6233,1.0589,0.9748,0.9712,0.9101,0.6746,0.7551,0.9796,0.5142,0.1680,1.0616,-0.8243,0.1761,0.9087,1.0680,1.0456,0.8742,1.0267,0.9322,-0.2855,0.5600,0.9536,0.9275,0.4844,1.0040,0.7873,0.9701,-0.6279,0.9284,1.0507,0.9177,-0.4889,0.9375,-0.9698,0.9443,1.0094,0.9285,0.9874,0.9572,0.4560,-0.2204,1.0455,0.9782,-0.4972,1.0012,0.8794,0.9287,0.8979,1.0210,0.9539,0.8847,0.9564,-0.9856,-0.9485,0.2325,0.9909,0.5382,-0.8150,0.9800,-0.9786,0.5874,1.0046,0.9635,-0.8535,1.0408,-0.6974,-0.0467,1.0072,0.1868,-0.9901,-0.4269,0.9447,0.7902,-0.9363,0.7732
0.9552,1.0319,0.9015,0.8983,-0.0779,0.8359,-0.9497,0.9165,0.8602,0.3876,0.9855,0.9489,-0.2991,0.9461,0.9548,-0.1022,0.9339,0.8037,0.9827,-0.9933,-0.7154,0.3712,-0.8116,0.8002,1.0062,0.9433,1.0680,0.9652,0.8953,1.0624,-0.8133,1.0088,-0.9931,1.0454,0.8340,1.0707,0.9821,-0.9417,1.0143,0.9765,1.0053,0.9034,-0.3832,-0.9078,1.0223,1.0550,-0.9538,-0.4345,0.9850,-0.8339,0.9844,-0.9677,0.2043,0.9270,0.9330,0.3328,-0.2440,0.2249,0.8994,0.0866,1.0423,1.0109,1.0161,-1.0506,1.0100,0.9424,1.0373,0.9572,0.9964,0.8586,1.0335,0.3937,-0.9167,0.9759,0.9205,-0.4441,-0.7335,1.0151,-0.0383,-0.9294
-0.9261,-0.8922,-1.0488,-0.7935,0.8798,-0.1896,-0.2914,-0.7399,-0.8148,-0.7807,0.9267,-0.9602,-0.9403,-0.2550,-1.0544,-0.8870,-0.0408,-0.8569,-0.9181,1.0940,-0.8888,-0.9589,-0.9606,-0.0718,0.9964,-0.8709,-0.9647,-0.3788,-0.7837,-1.0060,0.9184,0.2110,-0.9101,-1.0162,0.9896,-0.9394,0.5438,-1.0267,0.9228,-0.8702,-0.9984,0.9711,-1.0142,-0.9838,0.9799,-0.9245,-0.9773,0.7941,0.6585,0.1225,-0.9156,0.3044,0.9965,0.7425,-0.9006,-0.8886,-0.8584,0.9279,-0.7776,-0.9739,-0.9235,0.7311,-0.6977,-0.9083,-0.9523,-1.0251,-0.9819,0.8916,-0.9476,-1.0313,0.2498,0.5447,-0.9689,-0.9073,-0.9340,0.7589,-1.0451,-0.7302,-0.8933,-0.9271
-0.4437,0.7581,0.9088,-0.8300,-1.0266,0.8856,-0.7900,0.6809,1.0065,-0.5594,-0.9734,0.9963,-0.3608,-0.9865,0.9832,0.8697,0.9185,0.9039,0.9426,-0.8364,-0.5826,0.2982,0.9545,0.9980,-0.9426,0.9568,-0.9682,-0.9572,0.8735,-0.7866,-1.0260,0.9733,-0.9304,0.9753,-0.9639,-0.7048,0.7970,0.9299,-0.9637,-0.7203,0.7908,0.6135,0.9351,-0.5713,-0.9688,0.8599,-0.2865,0.1109,-0.5512,-0.7197,0.9428,-0.9070,-1.0209,0.9873,0.0399,-0.9904,1.0213,-0.9935,-0.9917,1.0367,-0.3345,-0.9112,-0.3657,-0.9314,0.7407,1.0090,-0.8377,0.9363,0.9609,-0.8686,-1.0110,0.3545,-0.7290,1.0288,-0.2900,-1.0563,1.0458,0.9686,-1.0444,-0.1446
-0.8385,0.2718,-0.7635,0.9517,0.8957,-0.7742,0.2830,-0.9517,0.9972,0.9600,0.8285,-0.7933,-0.9693,0.8665,0.5797,-0.9514,-0.6281,0.8914,1.0414,-0.7585,0.8448,-0.9921,0.9622,0.8279,-0.9049,0.1518,0.8923,-0.8885,0.9356,-0.8202,0.8426,-0.9198,0.9518,-0.9705,0.9101,0.9516,0.9604,-0.9151,-0.9642,0.8918,-0.9262,0.9850,-0.9351,-0.8310,-0.8013,0.6142,-0.8782,0.6016,0.9992,0.7611,0.9799,-1.0497,0.1204,1.0232,0.8892,-0.0448,-0.9334,-0.9572,0.9544,0.9681,-0.5331,1.0536,-0.0496,0.9352,-1.0219,0.9396,-0.9578,0.9533,-0.3252,0.3709,-1.0065,0.9933,-1.0687,0.8245,-0.9120,0.9345,-0.6647,0.8995,-0.8787,0.9738
0.8492,0.9634,-0.2518,0.9070,0.9363,-0.9440,0.9798,-0.9462,0.4966,0.9382,-0.4337,-0.7872,1.0220,0.9121,-0.9325,0.5727,-0.8813,0.9309,0.8960,-0.8163,0.1820,0.0017,0.9173,1.0138,0.6054,-0.6431,0.8419,0.9062,-0.9550,-0.6784,0.9038,-0.8484,0.2652,-0.0377,0.7032,-0.8244,-0.9865,1.0432,-0.9826,-1.0604,1.1099,0.8736,-1.0097,0.9365,-0.9960,-1.1021,0.3050,0.5131,0.2298,-0.6503,-0.5345,1.0017,0.9186,0.8544,-0.5786,-0.7802,0.7927,-0.7628,-0.3404,0.0760,0.9713,0.3148,-0.8738,0.7641,-0.9848,-0.9497,1.0337,0.7635,-0.8553,0.9386,-0.8593,-0.9723,1.0087,-0.7950,-1.0111,-0.6033,0.9641,0.4287,-0.9000,0.9531
-0.9986,-1.0543,-0.9762,0.2200,-0.5061,-1.0017,-0.8502,-0.9664,-0.9989,-0.0521,-0.9514,-0.8760,-0.1008,-0.9950,-0.9966,-0.9741,-0.9630,-0.9462,0.9637,-0.7083,-0.9879,-0.9928,-0.9647,0.7290,-0.9445,-0.9230,0.1044,-0.9771,-0.9503,-0.3195,-0.9744,-0.8934,-0.9572,0.0711,-1.0208,0.9278,-0.9938,1.0367,0.9911,-1.0138,-0.9271,-1.0048,0.2719,-0.4081,-0.9938,-0.9989,-1.0165,-0.9430,0.9830,-1.0244,0.9680,-0.3692,-0.8036,-0.9423,-0.3310,-0.8150,0.9280,-0.7868,-0.7789,-0.8835,0.6423,-1.0000,-0.7022,-1.0367,-0.9489,-0.9782,-0.9739,-1.0465,-0.8127,0.2457,-0.5908,-0.8844,-0.9667,-0.9646,-0.6285,-0.9341,-0.9773,0.2107,-0.8714,-0.9719
-0.9626,0.9755,0.4502,-0.9509,0.9395,-0.7809,-0.8956,-0.7844,-0.8655,0.5661,0.8194,-0.0621,-0.8689,-0.6672,0.9407,-0.8434,-0.5844,-1.0455,0.9526,-0.6537,-0.4259,-0.8167,-0.5120,0.2384,0.5227,-0.5401,-0.9669,0.9562,0.5605,-0.9945,1.0307,-0.8635,0.9426,0.3104,-0.8881,0.8208,-0.7440,-1.1207,0.3531,0.8481,-0.9620,1.0075,0.0789,-0.9895,-0.3424,-0.8996,-0.8665,0.7149,-0.6696,0.9805,-0.9858,0.8735,-1.0096,0.9231,0.4656,0.3158,-0.9663,0.7321,-0.9704,-0.7383,-1.0238,0.9673,-0.9489,-0.9703,0.4177,-0.3822,-0.9959,1.0343,0.0268,-1.0475,0.7630,-0.9321,-1.0164,-0.4951,0.8335,-0.7075,-1.0158,0.9483,-0.9771,-0.9615
-0.8892,-0.7857,-0.9372,0.0057,-0.9997,-0.5744,0.3601,0.9982,-0.9401,-0.9577,-1.0238,-0.6232,0.9585,-0.9322,-1.0174,-0.9459,0.2829,-0.9795,-1.0016,-0.8177,-0.9540,-0.3209,-1.0576,-1.0209,-1.0053,0.0321,-0.6684,-0.8906,-0.8331,-1.0621,-0.8991,-0.9728,-0.9767,0.9771,-0.9028,-0.8941,-0.9191,0.7540,1.0056,-0.9780,0.8937,-0.8874,-0.9765,-0.9280,-0.3683,-1.0226,-0.8932,-0.1559,-0.9466,-1.0155,-0.9677,1.0148,-0.9353,-0.6696,-0.8608,-1.1559,-0.9248,-0.7153,-0.8580,-0.9158,-0.9391,0.2386,-1.0385,-0.8381,0.9785,-1.0414,0.8414,-0.9258,-0.8946,-0.9018,-0.8446,-0.8572,-0.8485,-0.8326,-0.4907,-0.8589,-0.4158,-0.8994,-0.9681,-1.0272
-0.9282,-0.9597,-1.0456,-1.0274,-1.0584,0.9280,-1.0097,-0.9953,-0.8060,-0.9708,-0.9803,-0.9906,-0.0208,-0.9309,-0.9107,-0.9411,0.7276,-0.9203,-0.9628,-0.8794,-0.9142,-0.9076,-0.9688,-1.0001,-0.8668,-0.9721,-0.9667,-0.8858,-1.0078,-0.4490,-0.7396,-1.0491,-0.9609,-0.8244,-0.9306,-0.9794,-0.5098,-0.9580,-1.0188,0.5347,-0.8960,-0.6329,-1.0140,-0.8139,-0.2944,-0.9856,0.5885,-0.9483,-0.9429,-0.5775,-1.0094,-0.5626,-0.7381,-0.9710,-0.3479,-0.9376,-0.5771,-0.6085,-1.0191,-0.6564,-0.9150,-1.0937,-0.8355,-1.0444,0.3532,-0.3457,-1.0057,-0.9843,0.2617,-0.2876,-0.8206,-1.0021,-0.8241,-0.9054,-0.6915,-0.9672,-0.9900,-1.0520,-0.9823,-0.9686
-0.9440,-1.0298,0.9780,0.0238,-0.1064,-0.9332,-0.9375,-0.8235,0.8517,-0.9456,0.9063,0.8301,-1.0029,-1.0033,-0.8827,-0.7670,0.0794,-0.6960,-0.9005,-0.8989,-0.8769,-0.9689,0.9819,-0.8886,0.7634,0.7169,-0.9786,0.9014,-0.7301,0.5989,-0.9708,-0.9968,-1.0159,0.9325,0.7286,-0.9962,0.8493,-0.9209,-0.9061,-0.8000,-0.9093,-1.0387,-0.9481,-1.0175,-0.9735,-0.9874,0.9272,0.9300,-0.9152,0.9855,-0.9999,-0.9077,-1.0054,-0.5952,0.7328,-0.8886,-0.9746,-0.8857,-0.4671,0.4540,-1.0626,-0.8456,-0.1876,-0.9756,-0.9217,-0.8762,-0.9359,-0.2562,0.7055,-0.9717,-0.8651,-0.9550,-0.9827,-0.5985,-0.8768,-0.9671,-0.8480,-0.7257,-0.8703,-0.9663
0.9877,0.6651,0.4523,0.9451,0.9717,0.9017,0.9617,0.8034,0.9481,1.0313,0.9391,1.0235,-0.2931,1.0024,0.9700,0.9663,0.9959,0.8724,0.5150,1.0053,0.9935,0.1945,0.9697,0.8894,1.0124,0.9618,-0.5652,0.9349,0.8807,1.0204,1.0640,0.9322,-0.2937,0.8770,0.9001,0.9923,0.8644,0.9377,-0.7856,0.9718,0.7868,0.9846,1.0263,0.8324,0.9782,0.9296,0.9848,0.9910,0.9714,0.3973,0.8456,0.9810,0.9400,0.9472,0.8478,0.9419,-0.5710,1.0012,1.0448,0.9691,-0.7771,0.9554,0.9030,0.6168,0.2841,0.9782,0.5782,0.9574,0.9740,-0.8488,0.8912,0.9753,-0.2731,0.9782,0.9364,0.9468,0.9372,0.8384,0.9598,-0.3060
0.9924,0.2182,-0.3301,0.7659,0.9976,-0.8503,-1.0035,-0.7870,0.9049,1.0907,-0.8609,-0.9778,1.0402,0.9984,0.3697,-0.9242,-0.7961,0.6124,0.9582,0.6451,-0.9737,0.6260,0.9922,-0.6770,-0.1246,1.0634,-0.9378,0.8926,1.0043,-0.9318,0.7741,1.0926,-0.9199,0.9557,0.9971,0.7405,-0.9608,-0.3339,0.9494,-0.9203,0.5700,0.7777,0.6378,-1.0328,0.8768,-0.0541,-0.9971,0.9294,0.9602,1.0183,-0.5888,0.2244,0.9367,0.0448,0.6900,0.9876,-0.9213,-0.8699,0.9958,0.9560,-0.9699,0.9724,0.9613,-1.0032,0.9623,-0.9620,0.2636,0.9652,0.6576,-0.9319,0.9412,-0.9681,0.9441,0.9795,-0.3612,-0.9845,0.9535,0.9538,0.5046,-0.9171
-0.9246,-0.4786,-0.9985,-0.7480,-0.3458,-0.7871,-1.0113,-0.4461,-0.0189,-0.9618,-0.9279,-1.0093,0.3923,-0.9771,-0.9310,-0.9706,-0.8513,-0.8986,-1.0345,-0.7361,-0.9571,-0.4351,-0.5961,-0.8728,-1.0202,-0.9630,-0.0041,-1.0480,-0.9492,-0.2711,-0.2968,-0.9403,-0.8624,-0.8043,-0.4544,-0.9615,-0.9524,-0.9219,1.0443,1.0847,0.7145,-0.8953,-1.0320,-0.6450,0.8761,-1.0038,-0.8184,0.2490,0.9451,-0.9310,-0.9921,-0.9527,-1.0303,-0.8795,-0.9142,-0.9759,0.3822,0.9083,-0.3464,0.0775,0.9602,-0.9350,-0.9048,-0.8334,-0.9110,-0.3196,-0.5453,-0.6053,-0.9339,-0.3589,0.4044,-0.9512,-0.3330,-0.1734,-0.9261,-0.8586,-0.9866,-0.8947,-1.0016,-0.8261
-0.8909,-0.9524,0.8593,-0.4513,-0.8189,-1.0065,-1.0209,-0.9652,-0.6267,-1.0230,-0.5694,-0.9234,-1.0153,-0.9432,-0.9038,0.7330,0.9085,-1.0194,-0.8036,-0.0952,-0.7409,0.4849,-0.8906,-0.0910,-0.8016,-0.8853,-0.6945,-0.7933,-0.8306,0.5698,0.6297,-0.7986,-1.0340,0.8958,-0.9935,-0.9646,0.6062,-0.7807,-1.0155,0.5055,1.0629,-0.9928,-1.0129,0.4453,1.0015,-1.0043,0.8900,0.9548,-1.0141,-0.8333,-0.9813,1.0034,0.5082,-0.9054,-0.8585,-0.6839,0.9454,0.8570,-0.9289,-0.9413,-0.4038,0.8804,-0.9955,-0.7364,0.8348,-1.0090,0.9600,-1.0319,-0.9820,-0.2551,0.9967,-0.4695,-0.9404,-0.8342,0.9592,-0.9549,-0.9094,-0.9645,-0.5646,-0.8205
0.6509,0.9398,0.0376,0.8072,0.9945,-0.5451,0.6303,0.9662,0.8865,0.9455,0.5776,1.0044,0.9237,1.0162,0.7845,0.9655,-0.4818,-0.6711,0.9689,0.7870,0.9363,0.8997,0.9002,0.9289,-0.5923,0.2829,0.9927,1.0035,-0.0079,0.9454,0.9025,0.6499,0.7191,0.5375,0.6320,-0.7799,-0.9988,0.9355,-0.6351,-0.9232,-0.9472,-0.8969,-0.9502,0.7585,0.9603,-0.7730,0.9853,1.0261,1.0087,1.0171,0.9981,0.9644,0.9420,0.9898,0.9190,0.4412,1.0310,0.9958,-0.9872,-0.8442,0.6385,0.0449,-1.0631,1.0281,-0.6864,-0.1052,1.0401,0.9379,-0.8462,0.9560,0.9099,0.6496,0.9296,0.8848,-0.8325,-0.5120,0.9598,0.9380,-0.7992,0.6479
0.9149,0.7869,-0.1495,1.0244,0.5899,0.9429,1.0587,0.9982,0.7079,-0.9450,-1.0011,0.9102,-0.9159,0.9317,0.8351,0.9559,0.0855,0.2830,-0.5214,1.0784,-0.9467,1.0017,0.9042,-0.3743,-0.9303,-0.6579,0.4803,0.8606,0.9287,1.0699,0.9943,-0.1984,0.9780,1.0666,0.6448,-0.8221,-0.3159,0.9065,0.6927,-0.2396,1.0054,0.9834,0.9756,1.0389,0.8226,0.9035,0.9257,-0.8612,-1.0224,-0.0852,0.9562,-0.4308,1.0345,0.9081,-0.8800,0.7923,0.8749,1.0150,0.6994,-0.9829,-0.6683,0.9309,0.9628,0.9954,0.9723,1.0649,1.0289,0.2530,-0.8564,-0.9232,0.8991,-0.9121,0.8667,0.9422,1.0340,0.8568,-0.9780,-0.8772,0.6573,0.8406
-0.9362,0.6260,-0.9413,1.0252,-0.0622,0.7862,-1.0262,0.9598,-0.9359,0.9433,0.9519,-0.8541,0.2143,-0.2226,-0.7764,-0.6817,-0.9682,1.0143,-0.9427,1.0884,-0.8305,0.9794,0.1518,0.7502,1.0053,-0.9981,0.9404,-0.1522,0.7776,0.1283,0.7587,-0.9450,-0.9525,-0.9551,-0.7805,1.0153,0.9246,-0.9491,0.8568,-0.8569,0.7937,-0.5294,-0.8056,0.9030,-0.9474,-0.1931,-0.9446,0.4922,1.0062,1.0318,-0.8760,-0.5351,-0.2858,-1.0506,0.9398,-0.8826,0.9242,-0.9856,0.9811,-0.7143,0.9670,-1.0065,0.9132,-0.9341,0.9206,-0.9195,0.9704,-0.7276,0.9172,-0.8899,0.9347,-0.9341,1.0351,-0.7513,0.7067,-0.8824,0.8961,-1.0436,0.8672,-0.9376
0.7960,-0.9442,-0.9232,-0.9771,-0.9996,-0.8677,0.7508,0.8531,-0.9286,-0.9129,-0.7881,-0.9152,-0.9122,-0.9738,-1.0584,-0.9167,0.2179,0.9893,0.8982,-1.0362,-1.0627,-0.9792,0.1820,-0.8329,-0.3392,0.5949,-0.0149,-1.0162,0.6652,-0.0508,-1.0154,-0.9525,-0.8796,1.0612,0.9411,-0.7790,-0.9274,0.8623,0.9463,0.9642,0.9288,0.3574,-0.9502,0.1069,0.9427,-1.0193,-0.8809,-0.9098,-1.0088,-1.0278,-0.8472,-0.9658,-0.9260,-0.9692,-0.9654,-0.9712,-0.9968,0.6276,-0.1350,0.9754,1.0596,-1.0025,-0.9440,0.8945,0.6315,0.8749,0.0680,-0.8793,-0.0339,1.0063,-0.9244,-0.9052,0.0300,0.9301,-0.9606,-0.8480,0.1861,0.8308,-0.9742,0.8909
-0.7223,-0.8986,0.9707,-1.0075,0.9919,0.0853,-0.2427,-0.9679,0.5182,0.0039,0.7852,-1.0685,-0.1266,0.6828,-0.5643,-1.1169,0.8193,-0.9674,0.8280,-0.8716,0.9601,-0.7854,-0.7488,0.8199,-0.7564,0.9029,-0.9596,0.9100,-1.0216,0.9383,-0.9160,-0.9268,-0.9140,-0.0100,-0.7882,0.9862,-0.9708,0.9186,0.8882,-0.8485,0.6565,-1.0031,0.9274,-0.9284,-1.0058,-0.9466,0.6826,0.7638,-0.5460,0.9217,-0.9968,-0.9261,-0.9111,1.0103,-0.9022,0.9815,-0.5438,-0.9511,0.3419,0.8815,-0.9761,0.9776,-1.0484,-0.1023,0.6719,-0.4880,-0.9504,0.8961,-0.9660,1.0379,-0.9214,0.9556,0.1653,-0.6407,-0.9490,-0.7644,0.9215,-0.0701,-1.0578,0.6803
1.0021,1.0450,0.9737,0.8651,0.9062,0.1052,0.9099,1.0060,-0.9470,-0.9164,-0.9235,-1.0285,-0.8441,0.2726,0.2592,-0.9742,-0.9316,0.8674,0.4376,-1.0040,-0.9393,-0.9588,0.2481,-0.9063,-1.0005,-0.9701,0.9164,0.9539,0.7998,0.9745,-0.9456,-0.9287,-1.0011,-0.9640,0.5182,-0.6873,-1.0406,-1.0739,0.9280,-0.9511,-0.9857,1.0405,0.5489,-0.0801,-0.9214,0.7771,-1.0516,-1.0167,0.6081,-0.6035,-0.9779,-0.9445,-0.4783,-0.7991,0.3996,0.5122,-0.9076,-1.0243,-0.6275,-0.9805,-1.0273,-0.9995,0.8998,-0.0641,-0.7414,-0.8598,-0.9648,0.9507,0.9618,0.7565,-0.4878,-0.6012,-0.8195,-0.6943,-1.0811,-0.1597,-0.9614,-0.0256,-0.4145,-1.0000
0.9325,1.0044,1.0319,0.9872,1.0686,0.9867,-0.7523,0.7359,0.9698,0.9245,0.8330,0.7633,0.9127,1.0107,0.9290,-0.5408,1.0096,-0.9130,0.9833,0.9667,0.9777,0.8366,1.0207,0.9897,0.9590,0.8633,1.0094,0.9629,-0.8325,0.4826,0.5972,-0.6051,0.8863,0.1439,0.8372,0.8986,1.0391,-0.9714,-0.5039,-0.9151,0.9212,-0.8893,0.6527,0.9166,1.0134,0.8726,0.6599,-1.0202,-0.5366,1.0057,0.9893,0.9458,0.9142,0.8905,1.0030,0.2670,1.0111,0.9247,0.9563,0.7568,-0.9031,0.9902,0.9803,-0.9676,1.0058,-1.0109,0.9546,0.9069,-0.8612,-0.1410,0.9021,0.9601,0.1699,1.0258,0.8243,-0.7279,0.9086,0.9843,0.9470,-0.9577
0.6992,0.9807,0.9088,0.9040,0.9577,1.0284,0.9854,0.3256,0.8936,0.9209,1.0289,0.2193,0.9287,0.9183,0.9226,-0.2079,1.0018,1.0121,-0.8905,-0.3282,-0.4113,0.9798,1.0112,0.9413,0.9775,-0.8964,0.8446,0.7576,0.5813,0.6939,0.9406,0.7340,0.9179,0.0506,0.9319,0.9786,0.8776,-1.0144,0.9587,0.8150,1.1097,0.9838,1.0007,-0.7893,0.8531,-1.0622,0.9425,-0.1223,0.9577,0.9933,0.7285,0.9187,0.9196,0.8867,0.8924,1.0484,-0.5492,0.6205,0.9027,-0.6195,1.0098,0.9612,1.0177,-0.9455,-0.1597,0.9098,0.9737,1.0163,0.7796,-0.4305,-0.2274,0.5124,0.9706,1.1350,1.0072,0.9964,-0.4196,0.9374,0.9579,-0.9782
-1.0039,-0.8672,-0.9704,-1.0144,-0.9424,-0.6251,-0.9452,-0.9951,-0.7454,-0.9670,-1.0290,-0.9270,-0.9049,-0.8886,-0.9518,-0.8826,1.0067,-1.0967,0.8565,0.3714,-0.9861,-0.8827,-1.0091,-0.7852,-0.8939,-0.9074,0.2832,-0.4448,-0.9879,-0.5999,-1.0031,-0.7896,-0.9766,-0.9143,0.2671,-0.8794,-0.8713,-0.9500,-0.8951,-0.9498,0.8444,-0.2608,-0.9147,-0.7355,0.9339,-0.9946,-0.9351,-0.9811,-1.0553,0.9538,-0.6396,-0.6923,-0.9522,-0.9590,-1.0153,-0.9790,-0.9601,-0.9109,-0.9167,0.0720,-0.9735,1.0291,-1.0290,-0.2207,-0.9428,-0.9410,0.4748,-0.8655,-1.0131,-0.8721,-1.0337,-0.8666,-1.0001,-0.9362,0.8450,-0.9751,-0.9933,0.8499,-0.9896,0.8463
0.0550,1.0793,0.9546,0.9743,0.5989,-0.9334,0.9718,1.0480,1.0295,0.7225,-0.9952,-0.9630,1.0649,1.0118,-0.9016,0.6210,0.7041,0.9404,0.9732,-1.0294,-0.8044,-0.9317,0.9370,0.9698,-1.0000,0.8888,0.9287,0.9471,-0.6382,0.7917,0.5141,0.2359,1.0595,0.8785,0.9878,0.6705,0.8162,0.8409,-0.8984,-0.4117,0.3556,1.0198,-0.8007,-0.9536,1.0265,0.9473,0.9717,0.2604,-0.0634,-0.9745,-0.9393,-0.9682,0.8971,0.9788,-0.9075,-0.9963,-1.0195,0.9265,0.9788,-0.1887,-0.5576,1.0190,-1.0410,0.9517,0.9131,0.9760,0.8186,0.2849,-0.9304,1.0127,0.7870,0.7558,-0.9260,1.0094,-0.2542,0.8676,0.6750,0.9856,-0.9746,0.7900
1.0008,-0.3615,0.3353,0.9546,0.9127,-0.5502,0.9752,-0.7678,0.9782,0.9303,0.5417,0.8710,0.8540,-0.7009,0.6151,-0.8606,0.9999,0.9227,0.9505,0.9379,1.0103,-0.8926,0.9182,1.0855,0.6641,0.8323,0.9614,0.9215,0.9995,0.9378,0.9959,-0.8534,-0.8428,-0.7762,0.4355,0.5621,0.9587,1.0910,-0.7928,0.8937,0.9943,-0.3093,0.9561,-0.9133,1.0165,1.0251,-0.9945,0.9138,0.9603,-0.5518,-0.9685,0.7851,0.5532,-0.7012,-0.9490,0.9659,-0.9430,0.9008,0.5001,0.9263,0.9032,0.8823,0.9537,0.8652,1.0527,1.0913,-0.8780,0.6873,0.8172,1.0002,0.9675,0.4932,-0.8933,1.0515,1.0507,0.8310,-0.9398,0.9537,0.9868,0.7011
-0.9657,0.5092,-0.7456,-0.7845,0.7031,-0.9537,-1.0371,0.6240,-1.0147,0.9843,-0.8738,-0.9356,-1.0199,1.0040,-0.9453,-1.0489,-0.8819,-1.0190,-0.4853,0.4466,-0.9626,-0.9447,-0.8347,0.9555,-0.9834,-0.9426,-0.7609,1.0003,-0.9023,-1.0029,0.7523,-0.9639,-0.9327,-0.8410,-0.7806,0.9411,-1.0527,-0.9352,-0.9263,-0.9663,-0.9377,0.8561,-0.9250,-0.8638,-0.5571,0.6102,0.9825,-0.9801,-0.9380,-0.9840,-0.8986,-0.7737,-0.7013,-0.7472,0.6759,-1.0786,-0.8866,-0.0913,-0.6415,-0.9383,-0.7513,0.9291,-1.0150,-0.9631,-0.7776,-0.9622,-0.9180,0.9264,-1.0166,-0.8787,1.0383,-0.9036,-0.9844,0.4482,0.4220,-0.2062,-0.8726,0.7035,-0.0520,0.5871


==> img/toy/96/graph.csv <==
FROM,TO
0,0
0,21
1,1
1,4
1,25
1,28
2,2
2,8
2,12
2,13
2,15
2,19
2,26
2,35
3,3
3,8
3,25
3,26
3,28
4,1
4,4
4,13
4,17
4,23
5,5
5,8
5,13
5,22
5,28
6,6
6,21
6,30
7,7
7,8
7,16
7,22
7,28
7,32
8,2
8,3
8,5
8,7
8,8
8,15
8,19
8,28
9,9
9,16
9,20
9,27
9,30
9,31
9,35
10,10
10,14
10,16
10,27
11,11
11,14
11,15
11,20
11,23
12,2
12,12
12,15
13,2
13,4
13,5
13,13
13,21
13,26
13,33
14,10
14,11
14,14
14,16
14,21
14,35
15,2
15,8
15,11
15,12
15,15
15,19
15,26
15,33
16,7
16,9
16,10
16,14
16,16
16,20
16,24
17,4
17,17
17,21
17,23
17,29
18,18
18,20
18,22
18,28
18,31
19,2
19,8
19,15
19,19
19,34
20,9
20,11
20,16
20,18
20,20
20,25
20,26
20,30
20,33
21,0
21,6
21,13
21,14
21,17
21,21
22,5
22,7
22,18
22,22
22,24
22,31
22,32
22,35
23,4
23,11
23,17
23,23
24,16
24,22
24,24
24,27
24,30
24,31
24,35
25,1
25,3
25,20
25,25
26,2
26,3
26,13
26,15
26,20
26,26
26,28
26,34
27,9
27,10
27,24
27,27
27,34
27,35
28,1
28,3
28,5
28,7
28,8
28,18
28,26
28,28
28,33
29,17
29,29
30,6
30,9
30,20
30,24
30,30
30,35
31,9
31,18
31,22
31,24
31,31
31,32
31,35
32,7
32,22
32,31
32,32
32,34
33,13
33,15
33,20
33,28
33,33
33,35
34,19
34,26
34,27
34,32
34,34
35,2
35,9
35,14
35,22
35,24
35,27
35,30
35,31
35,33
35,35

